Phase transitions in rolling of irregular cylinders and spheres

When placed on an inclined plane, a perfect 2D disk or 3D sphere simply rolls down in a straight line under gravity. But how is the rolling affected if these shapes are irregular or random? Treating the terminal rolling speed as an order parameter, we show that phase transitions arise as a function of the dimension of the state space and inertia. We calculate the scaling exponents and the macroscopic lag time associated with the presence of first and second order transitions, and describe the regimes of co-existence of stable states and the accompanying hysteresis. Experiments with rolling cylinders corroborate our theoretical results on the scaling of the lag time. Experiments with spheres reveal closed orbits and their period-doubling in the overdamped and inertial limits respectively, providing visible manifestations of the hairy ball theorem and the doubly-connected nature of SO(3), the space of 3-dimensional rotations. Going beyond simple curiosity, our study might be relevant in a number of natural and artificial systems that involve the rolling of irregular objects, in systems ranging from nanoscale cellular transport to robotics.

==> SI_files/Dataset_S1_2D_collected.csv <==
run_idx,alpha*,alpha,t_lag
0,0.18347,0.2126800628877553,"[2.875, 2.746, 2.686, 2.729, 2.702]"
0,0.18347,0.20701562638971094,"[2.745, 2.876, 2.921, 2.848, 3.061]"
0,0.18347,0.20135792079033077,"[3.115, 3.3, 3.358, 3.691, 3.808]"
0,0.18347,0.19570674168386828,"[3.554, 3.775, 4.231, 4.711, 4.664]"
0,0.18347,0.19288353623996338,"[4.125, 4.213, 4.484, 4.753, 4.723]"
0,0.18347,0.1900618866732481,"[4.376, 4.872, 5.353, 6.852, 5.894]"
0,0.18347,0.1886516375274199,"[4.8, 5.773, 6.312, 6.761, 7.173]"
0,0.18347,0.1872417679858229,"[5.834, 6.168, 7.5, 8.851, 7.232]"
0,0.18347,0.18653697459552931,"[5.807, 7.571, 9.108, 11.204, 9.523]"
0,0.18347,0.18583227494189,"[7.949, 8.007, 9.978, 10.918, 13.74]"
0,0.18347,0.18547996014529647,"[7.047, 8.299, 11.277, 10.758, 11.286]"
0,0.18347,0.18512766863769867,"[6.959, 9.853, 11.503, 12.952, 14.656]"
0,0.18347,0.18477540037076487,"[11.538, 17.284, 18.512, 23.196, 13.932]"
0,0.18347,0.1844231552961907,"[18.183, 13.699, 23.894, 9.27, 17.0]"
0,0.18347,0.1840709333656993,"[12.304, 24.023, 32.429, 21.719, 20.385]"
0,0.18347,0.18371873453104104,"[31.379, 10.785, 10.543, 57.393, 70.67]"
1,0.1549,0.22168668786204174,"[1.474, 1.531, 1.481, 1.458, 1.44]"
1,0.1549,0.21601114110093186,"[1.423, 1.321, 1.424, 1.411, 1.442]"
1,0.1549,0.2103426540446257,"[1.49, 1.577, 1.392, 1.438, 1.407]"
1,0.1549,0.2046810189424214,"[1.457, 1.551, 1.577, 1.529, 1.466]"
1,0.1549,0.19902603017330567,"[1.544, 1.481, 1.485, 1.542, 1.619]"
1,0.1549,0.19337748416917422,"[1.751, 1.677, 1.633, 1.676, 1.784]"
1,0.1549,0.19055556413181202,"[1.873, 1.902, 1.812, 1.77, 1.902]"
1,0.1549,0.1877351793399065,"[1.964, 2.055, 2.021, 2.175, 1.887]"
1,0.1549,0.18632555487471525,"[1.995, 2.097, 2.096, 1.923, 1.814]"
1,0.1549,0.18491630489175082,"[1.844, 2.012, 2.173, 2.324, 2.024]"
1,0.1549,0.18350742629618447,"[2.05, 2.039, 1.995, 2.036, 1.963]"
1,0.1549,0.18209891600021091,"[2.13, 1.975, 2.089, 1.891, 1.903]"
1,0.1549,0.1806907709229803,"[2.07, 2.109, 2.262, 2.353, 2.458]"
1,0.1549,0.1792829879905306,"[2.471, 2.656, 2.563, 2.445, 2.488]"
1,0.1549,0.1778755641357203,"[2.561, 2.338, 2.202, 2.324, 2.488]"
1,0.1549,0.1764684962981615,"[2.637, 2.712, 3.15, 2.91, 3.238]"
1,0.1549,0.1757650949313106,"[2.417, 2.622, 2.733, 2.637, 2.679]"
1,0.1549,0.17506178142415357,"[2.713, 2.881, 2.713, 3.032, 3.056]"
1,0.1549,0.17435855539601197,"[2.503, 2.716, 2.97, 2.622, 2.862]"
1,0.1549,0.1736554164666168,"[3.09, 2.929, 3.011, 3.121, 2.741]"
1,0.1549,0.17295236425610697,"[2.476, 2.792, 2.7, 2.685, 3.023]"
1,0.1549,0.1722493983850268,"[3.418, 3.511, 3.917, 3.554, 2.925]"
1,0.1549,0.17154651847432423,"[3.163, 3.258, 3.48, 3.884, 3.658]"
1,0.1549,0.17084372414534885,"[2.757, 2.914, 2.983, 3.376, 4.019]"
1,0.1549,0.17014101501984957,"[3.48, 3.854, 3.853, 3.678, 3.93]"
1,0.1549,0.16943839071997296,"[3.806, 4.59, 3.409, 3.452, 3.765]"
1,0.1549,0.16873585086826104,"[2.865, 2.908, 3.24, 4.38, 3.869]"
1,0.1549,0.16803339508764922,"[3.851, 4.081, 3.722, 3.3, 3.493]"
1,0.1549,0.16733102300146446,"[4.723, 4.845, 5.835, 5.523, 6.344]"
1,0.1549,0.16662873423342314,"[4.008, 4.651, 4.647, 3.987, 3.911]"
1,0.1549,0.16592652840762914,"[4.349, 3.858, 4.096, 5.16, 4.665]"
1,0.1549,0.16522440514857178,"[5.011, 4.201, 5.145, 5.653, 4.857]"
1,0.1549,0.16452236408112397,"[4.77, 4.755, 5.234, 6.168, 5.434]"
1,0.1549,0.16382040483054006,"[5.231, 5.824, 6.449, 6.118, 4.173]"
1,0.1549,0.1631185270224539,"[4.114, 4.577, 7.182, 3.828, 3.75]"
1,0.1549,0.16241673028287715,"[4.29, 5.63, 4.602, 5.175, 6.013]"
1,0.1549,0.16171501423819679,"[4.683, 5.171, 5.595, 7.018, 6.226]"
1,0.1549,0.1610133785151736,"[7.317, 6.701, 7.108, 5.412, 6.531]"
1,0.1549,0.1603118227409402,"[8.354, 11.264, 11.642, 7.26, 7.26]"
1,0.1549,0.15961034654299866,"[14.732, 8.937, 11.884, 11.909, 3.061]"
1,0.1549,0.15890894954921916,"[3.373, 3.674, 3.658, 4.74, 5.022]"
1,0.1549,0.15820763138783753,"[5.444, 5.638, 6.898, 5.413, 5.296]"
1,0.1549,0.15750639168745367,"[6.599, 7.975, 7.272, 5.596, 6.22]"
1,0.1549,0.15680523007702948,"[4.889, 6.0, 8.672, 8.701, 12.197]"
1,0.1549,0.15610414618588692,"[11.808, 14.012, 7.531, 8.219, 9.527]"
1,0.1549,0.15575363326930733,"[8.29, 7.857, 8.643, 7.755, 9.03]"
1,0.1549,0.1554031396437061,"[14.596, 16.578, 21.108, 25.741, 14.299]"
1,0.1549,0.15505266526284883,"[15.704, 21.421, 36.3, 89.26599999999999, 24.391]"
2,0.2089,0.2374893168235959,"[2.276, 2.426, 2.294, 2.22, 2.279]"
2,0.2089,0.23179305312094473,"[2.775, 2.939, 3.077, 2.865, 3.002]"
2,0.2089,0.22610443798826005,"[2.831, 3.134, 3.077, 3.226, 2.938]"
2,0.2089,0.22042325734029924,"[3.628, 3.768, 4.065, 3.812, 3.629]"
2,0.2089,0.2175853886922285,"[4.724, 4.411, 5.159, 5.204, 5.1]"
2,0.2089,0.21616712327884804,"[3.823, 4.665, 4.2, 5.776, 6.527]"
2,0.2089,0.2147492994452239,"[4.876, 6.043, 6.175, 5.762, 7.113]"
2,0.2089,0.21333191393165782,"[6.07, 7.801, 9.43, 7.939, 6.796]"
2,0.2089,0.21262338452858254,"[6.929, 10.619, 5.827, 7.86, 9.801]"
2,0.2089,0.21191496348700772,"[8.249, 8.804, 8.487, 5.38, 7.501]"
2,0.2089,0.2112066504018649,"[7.654, 12.621, 11.148, 13.993, 10.562]"
2,0.2089,0.21049844486861077,"[9.869, 9.988, 8.184, 9.118, 10.997]"
2,0.2089,0.2097903464832247,"[9.033, 13.526, 11.177, 13.967, 14.18]"
2,0.2089,0.2094363373448681,"[20.493, 11.488, 16.515, 27.089, 32.116]"
2,0.2089,0.20908235484220652,"[39.378, 80.975, 35.033, 19.648, 30.474]"
3,0.1224,0.137832122945288,"[2.906, 3.075, 3.138, 3.191, 3.434]"
3,0.1224,0.1350360559222028,"[3.251, 3.393, 3.932, 3.78, 4.049]"
3,0.1224,0.13224105067396572,"[3.964, 3.93, 4.407, 4.556, 4.468]"
3,0.1224,0.1294470841817151,"[4.664, 5.64, 5.239, 6.05, 4.932]"
3,0.1224,0.1266541335017504,"[6.795, 7.531, 5.28, 6.088, 6.33]"
3,0.1224,0.1252580319415766,"[9.481, 10.291, 10.804, 9.181, 8.974]"
3,0.1224,0.12456007335794134,"[10.528, 15.064, 11.983, 13.154, 11.838]"
3,0.1224,0.12421111695940212,"[7.922, 8.717, 8.066, 10.923, 13.28]"
3,0.1224,0.12386217576372885,"[13.522, 13.919, 15.82, 19.065, 14.177]"
3,0.1224,0.12351324972645315,"[14.741, 15.576, 12.343, 11.355, 14.747]"
3,0.1224,0.1231643388031237,"[32.655, 38.493, 14.586, 20.772, 21.439]"
3,0.1224,0.12281544294930617,"[62.278999999999996, 23.045, 18.888, 22.312, 30.687]"
4,0.058,0.0670863209215394,"[4.787, 4.152, 4.198, 4.367, 4.709]"
4,0.058,0.06569822105665633,"[5.428, 5.447, 4.935, 5.351, 5.502]"
4,0.058,0.06431024795147117,"[4.334, 5.624, 5.22, 5.733, 4.917]"
4,0.058,0.06292239889809927,"[5.456, 5.717, 5.895, 5.956, 5.835]"
4,0.058,0.061534671190821476,"[7.2, 6.81, 6.39, 6.013, 10.302]"
4,0.058,0.060147062126035974,"[9.297, 17.056, 7.842, 16.996, 11.162]"
4,0.058,0.05945330124026936,"[8.321, 9.527, 15.899, 8.953, 9.512]"
4,0.058,0.05875956900221009,"[12.166, 26.447, 17.557, 15.725, 31.52]"
4,0.058,0.058412713520635824,"[19.61, 11.358, 13.948, 35.856, 26.609]"


==> SI_files/Dataset_S2_3D_viscous_sphere.csv <==
frame,y,x,r,yn,xn
170,586.5,238.5,25.2,243.0470391,60.81695851
171,591.5,244.5,27.4,248.5449274,70.0333493
172,587.5,241.5,25.2,244.1752132,65.5356565
173,590.5,244.5,24.25,247.4640171,70.10556974
174,593.5,244.5,25.2,250.7068975,69.88889842
175,596.5,244.5,25.2,253.950227,69.6721971
176,594.5,255.5,27.4,251.9442165,87.33148427
177,598.5,255.5,27.4,256.2612999,87.04465597
178,592.5,252.5,25.1,249.7423697,82.70456331
179,592.5,254.5,25.2,249.7714434,85.88528624
180,586.5,254.5,27.4,243.2968651,86.31567902
181,592.5,257.5,25.2,249.8150186,90.65252633
182,586.5,261.5,25.2,243.4057591,97.43005344
183,591.5,262.5,26.3,248.8097174,98.65904714
184,589.5,260.5,25.2,246.6241615,95.62950436
185,592.5,268.5,25.2,249.9744348,108.0930399
186,588.5,268.5,27.4,245.6675523,108.3772934
187,591.5,273.5,25.2,248.9707792,116.0709878
188,591.5,276.5,27.4,249.0146064,120.8090183
189,588.5,272.5,27.4,245.728146,114.7032408
190,588.5,276.5,25.2,245.7886618,121.0210585
191,590.5,275.5,27.4,247.9244653,119.3009133
192,590.5,275.5,27.4,247.9244653,119.3009133
193,593.5,282.5,25.2,251.2509433,130.1305849
194,603.5,288.5,27.4,262.072921,138.8739374
195,591.5,286.5,25.2,249.1603923,136.5695212
196,594.5,280.5,25.2,252.2972978,126.9077936
197,593.5,290.5,25.2,251.3646347,142.7195263
198,589.5,283.5,27.4,246.9684376,131.9873799
199,591.5,283.5,27.4,249.1167056,131.8466816
200,601.5,291.5,27.4,259.9636546,143.7309287
201,596.5,284.5,27.4,254.5019445,133.0699014
202,597.5,284.5,27.4,255.5762267,132.9995787
203,593.5,283.5,25.2,251.2651707,131.7059704
204,595.5,287.5,27.4,253.4693209,137.8621137
205,594.5,284.5,25.2,252.3535279,133.2105372
206,597.5,285.5,27.4,255.5897569,134.5741428
207,595.5,286.5,25.2,253.4554556,136.2886544
208,593.5,285.5,25.2,251.2936118,134.8552248
209,592.5,289.5,25.2,250.2772135,141.2177479
210,595.5,286.5,25.2,253.4554556,136.2886544
211,606.5,292.5,25.2,265.3427251,144.9523164
212,594.5,290.5,25.2,252.4377379,142.6494971
213,595.5,293.5,27.4,253.5524197,147.2922806
214,591.5,287.5,27.4,249.1749451,138.1427912
215,595.5,288.5,25.2,253.4831818,139.4350684
216,595.5,288.5,25.2,253.4831818,139.4350684
217,595.5,291.5,25.2,253.5247379,144.150907
218,595.5,292.5,25.2,253.538581,145.7218455
219,595.5,292.5,26.3,253.538581,145.7218455
220,574.5,280.5,27.4,230.8102071,128.3172358
221,574.5,280.5,27.4,230.8102071,128.3172358
222,575.5,281.5,27.4,231.9014272,129.8223374
223,599.5,291.5,25.1,257.8171523,143.8709343
224,600.5,290.5,25.2,258.8773899,142.2292547
225,596.5,295.5,25.2,254.6524273,150.3618417
226,597.5,295.5,25.1,255.72482,150.2920388
227,600.5,294.5,25.1,258.9293205,148.5129463
228,596.5,298.5,27.4,254.6933761,155.0672545
229,600.5,295.5,25,258.9422928,150.0826109
230,597.5,300.5,25.2,255.7921895,158.1321183
231,595.5,298.5,27.4,253.6215466,155.1369131
232,597.5,301.5,25.1,255.8056504,159.6986286
233,603.5,299.5,27.4,262.2099977,156.1473513
234,603.5,300.5,27.4,262.2224353,157.7146452
235,596.5,304.5,25.2,254.7751558,164.4645325
236,594.5,309.5,25.1,252.7033374,172.4201124
237,593.5,314.5,25.2,251.7039659,180.2933621
238,592.5,319.5,25.2,250.7062346,188.1536905
239,593.5,322.5,27.4,251.8164991,192.754055
240,592.5,320.5,25.2,250.7204646,189.7104846
241,592.5,322.5,27.4,250.7489109,192.8225831
242,591.5,320.5,25.2,249.6525851,189.7791024
243,591.5,321.5,26.3,249.6669806,191.3353535
244,592.5,323.5,27.4,250.7631273,194.377888
245,590.5,321.5,25.2,248.5993198,191.4039218
246,590.5,322.5,25.2,248.6138806,192.95963
247,588.5,324.5,25.2,246.5088319,196.2064075
248,590.5,323.5,25.2,248.6284368,194.5148422
249,588.5,324.5,25,246.5088319,196.2064075
250,588.5,325.5,25.2,246.5237183,197.7605355
251,592.5,326.5,25.2,250.8057492,199.0408282
252,585.5,331.5,25.2,243.4156275,207.2791892
253,590.5,326.5,25.2,248.6720774,199.1775044
254,589.5,328.5,26.3,247.6347241,202.3517107
255,588.5,327.5,25.2,246.5534768,200.8673058
256,589.5,327.5,25.1,247.6200216,200.7990217
257,589.5,327.5,25.1,247.6200216,200.7990217
258,586.5,328.5,25.2,244.4357441,202.556415
259,590.5,327.5,25.1,248.686615,200.7307345
260,589.5,331.5,27.4,247.6788037,207.0068105
261,589.5,331.5,27.4,247.6788037,207.0068105
262,589.5,328.5,25.2,247.6347241,202.3517107
263,590.5,330.5,26.3,248.7302,205.3874563
264,589.5,328.5,24.25,247.6347241,202.3517107
265,589.5,332.5,27.4,247.6934875,208.5575223
266,589.5,331.5,26.1,247.6788037,207.0068105
267,589.5,333.5,27.4,247.7081667,210.1077403
268,592.5,333.5,27.4,250.9050421,209.9037005
269,591.5,333.5,26.3,249.8393684,209.9717168
270,592.5,333.5,26.3,250.9050421,209.9037005
271,593.5,330.5,25.2,251.9287455,205.1829919
272,592.5,332.5,25.2,250.8908709,208.3533441
273,594.5,335.5,27.4,253.0641863,212.867075
274,594.5,336.5,27.4,253.0780055,214.4160434
275,591.5,334.5,26.3,249.8537044,211.5215335
276,590.5,334.5,26.3,248.7882485,211.5895007
277,589.5,335.5,27.4,247.737511,213.2066961
278,591.5,332.5,24.9,249.825028,208.4214066
279,593.5,336.5,27.4,252.0127427,214.4839278
280,597.5,337.5,27.4,256.2873917,215.7609854
281,590.5,335.5,27.4,248.8027491,213.1387781
282,591.5,333.5,24.9,249.8393684,209.9717168
283,589.5,334.5,26.2,247.7228412,211.6574648
284,587.5,334.5,25.2,245.5921719,211.7933838
285,589.5,335.5,27.4,247.737511,213.2066961
286,592.5,333.5,25.2,250.9050421,209.9037005
287,598.5,334.5,27.4,257.3132527,211.0456766
288,592.5,334.5,25.2,250.9192087,211.4535633
289,590.5,342.5,27.4,248.9041243,223.9699277
290,591.5,335.5,25.2,249.8680357,213.0708569
291,591.5,338.5,25.2,249.9110025,217.7158697
292,588.5,338.5,27.4,246.7168101,217.9192099
293,589.5,338.5,27.4,247.7814925,217.8514329
294,589.5,348.5,25.2,247.9277946,233.3019247
295,589.5,340.5,27.4,247.8107901,220.9454622
296,591.5,341.5,25.2,249.9539282,222.3564513
297,590.5,350.5,27.4,249.0197056,236.3189057
298,588.5,346.5,25.1,246.8352394,230.2831636
299,592.5,342.5,24.6,251.0323795,223.8347257
300,595.5,350.5,25.2,254.3339606,235.9827082
301,594.5,344.5,25.2,253.1884007,226.7900663
302,594.5,344.5,25.1,253.1884007,226.7900663
303,592.5,346.5,25.2,251.0888571,230.0135048
304,592.5,347.5,25.2,251.1029653,231.5569728
305,592.5,346.5,25.1,251.0888571,230.0135048
306,592.5,346.5,24.2,251.0888571,230.0135048
307,592.5,347.5,25.2,251.1029653,231.5569728
308,593.5,347.5,25.2,252.1663218,231.4895962
309,592.5,347.5,25.2,251.1029653,231.5569728
310,592.5,348.5,25.2,251.1170689,233.0999504
311,592.5,348.5,25.2,251.1170689,233.0999504
312,591.5,347.5,25.2,250.039657,231.6243463
313,591.5,346.5,25.1,250.0253802,230.0809241
314,593.5,349.5,25.2,252.1941876,234.5751529
315,594.5,346.5,25,253.2159557,229.8786571
316,592.5,350.5,26.3,251.1452629,236.1844359
317,592.5,349.5,25.2,251.1311682,234.6424381
318,589.5,349.5,27.4,247.9423993,234.8442752
319,589.5,349.5,27.4,247.9423993,234.8442752
320,591.5,349.5,25.2,250.068197,234.7097202
321,593.5,348.5,25.1,252.1802569,233.0326196
322,591.5,347.5,25.2,250.039657,231.6243463
323,592.5,348.5,24.25,251.1170689,233.0999504
324,592.5,349.5,25,251.1311682,234.6424381
325,591.5,349.5,24.2,250.068197,234.7097202
326,592.5,349.5,24.9,251.1311682,234.6424381
327,591.5,353.5,25.2,250.1252225,240.8745924
328,587.5,352.5,25.1,245.8615908,239.6026584
329,588.5,357.5,25.2,246.9975891,247.2323772
330,591.5,357.5,25.2,250.1821757,247.0316431
331,586.5,360.5,27.4,244.9199582,251.9781674
332,591.5,362.5,27.4,250.2532657,254.71698
333,590.5,361.5,25.2,249.1781514,253.2476198
334,590.5,362.5,25.2,249.1925282,254.7836674
335,592.5,367.5,25.2,251.3841905,262.3236841
336,592.5,364.5,25.2,251.3421203,257.7211062
337,593.5,366.5,27.4,252.4303344,260.7234652
338,591.5,368.5,25.2,250.3384251,263.9233239
339,591.5,368.5,26.3,250.3384251,263.9233239
340,590.5,367.5,24.9,249.2643438,262.4566089
341,593.5,370.5,27.4,252.4857136,266.85556
342,594.5,369.5,27.4,253.5315837,265.2568848
343,591.5,372.5,25.2,250.3951082,270.0511759
344,589.5,374.5,27.4,248.3060145,273.2444812
345,591.5,373.5,25.2,250.4092678,271.5819272
346,593.5,375.5,27.4,252.5548392,274.5097686
347,589.5,375.5,25.1,248.3204993,274.7741743
348,589.5,377.5,26.1,248.3494551,277.8321094
349,587.5,378.5,25.2,246.2480451,279.492267
350,587.5,381.5,25.1,246.2924317,284.0738281
351,584.5,383.5,25.2,243.1510369,287.3229675
352,583.5,382.5,25.2,242.0786969,285.8631264
353,584.5,388.5,25.2,243.2273712,294.9437738
354,581.5,392.5,25.2,240.1223089,301.2277102
355,580.5,401.5,25.2,239.2099519,314.9613607
356,584.5,398.5,27.4,243.3796791,310.1493686
357,580.5,403.5,27.4,239.2416515,317.993511
358,578.5,401.5,25.2,237.1025734,315.0911691
359,580.5,404.5,27.4,239.2574938,319.5088703
360,583.5,396.5,25.1,242.2945246,307.1772231
361,583.5,400.5,25.2,242.3560148,313.2497018
362,587.5,405.5,27.4,246.6460156,320.5705719
363,582.5,399.5,25.2,241.286463,311.7973027
364,582.5,400.5,25,241.301994,313.3146606
365,585.5,401.5,27.4,244.479228,314.6367886
366,580.5,404.5,27.4,239.2574938,319.5088703
367,580.5,403.5,27.4,239.2416515,317.993511
368,581.5,404.5,26.3,240.3107577,319.4440946
369,581.5,405.5,26.3,240.3264296,320.9590213
370,581.5,403.5,25.2,240.2950808,317.928691
371,582.5,404.5,25,241.364069,319.3793161
372,578.5,406.5,25.1,237.1834391,322.667524
373,583.5,405.5,24.25,242.4327688,320.8295498
374,584.5,405.5,25,243.4860094,320.7648097
375,583.5,405.5,24.5,242.4327688,320.8295498
376,583.5,406.5,25,242.4481051,322.3440883
377,583.5,406.5,25.1,242.4481051,322.3440883
378,583.5,409.5,26.3,242.494085,326.8848454
379,584.5,407.5,25,243.5163465,323.7934985
380,585.5,407.5,25.1,244.5693038,323.728844
381,584.5,408.5,25,243.5315079,325.3071284
382,585.5,407.5,25,244.5693038,323.728844
383,585.5,408.5,25.1,244.5842999,325.242518
384,581.5,411.5,27.4,240.4203577,330.0385786
385,585.5,408.5,25.1,244.5842999,325.242518
386,579.5,413.5,25.2,238.3481204,333.190046
387,584.5,412.5,26.2,243.5921057,331.3568891
388,582.5,417.5,27.4,241.565274,339.0368183
389,585.5,412.5,24.9,244.6442371,331.2924552
390,580.5,420.5,25.2,239.5102942,343.689914
391,583.5,413.5,25.2,242.5553242,332.9325275
392,589.5,414.5,25.2,248.8818555,334.05716
393,589.5,414.5,25.2,248.8818555,334.05716
394,587.5,417.5,25.2,246.8218078,338.7157499
395,588.5,418.5,25.1,247.8877108,340.1605824
396,589.5,424.5,25.2,249.0246862,349.1410481
397,585.5,422.5,25.2,244.7937509,346.3840641
398,583.5,420.5,27.4,242.6623076,343.4976942
399,580.5,428.5,25.2,239.6362188,355.7349407
400,584.5,430.5,25.1,243.8638557,358.4869294
401,581.5,437.5,26.3,240.8253404,369.1862012
402,582.5,439.5,27.4,241.9039095,372.1211155
403,579.5,436.5,24.9,238.7138775,367.8131579
404,577.5,445.5,25.2,236.7634665,381.4194885
405,579.5,441.5,27.4,238.7930416,375.3069466
406,580.5,441.5,27.4,239.8401739,375.2437952
407,578.5,440.5,26.3,237.7299697,373.8723189
408,580.5,442.5,27.4,239.8558284,376.7411895
409,573.5,444.5,25.2,232.5616106,380.1756635
410,579.5,441.5,27.4,238.7930416,375.3069466
411,577.5,441.5,26.3,236.6989175,375.4332409
412,577.5,437.5,24.6,236.6342876,369.4394958
413,578.5,442.5,27.4,237.7619375,376.8674027
414,577.5,441.5,25.2,236.6989175,375.4332409
415,577.5,442.5,25.2,236.7150623,376.9305051
416,576.5,442.5,25.2,235.6682339,376.9936047
417,577.5,443.5,25.1,236.7312021,378.427301
418,575.5,444.5,25.2,234.6543802,380.0496517
419,576.5,445.5,26.3,235.7171281,381.4824581
420,574.5,445.5,25.2,233.6245915,381.608389
421,576.5,445.5,25.2,235.7171281,381.4824581
422,576.5,445.5,25.2,235.7171281,381.4824581
423,575.5,446.5,25.2,234.6872875,383.0407306
424,574.5,443.5,24.25,233.5913474,378.6164612
425,576.5,449.5,27.4,235.782249,387.4610495
426,576.5,449.5,27.4,235.782249,387.4610495
427,574.5,445.5,25.2,233.6245915,381.608389
428,576.5,448.5,26.3,235.7659764,385.9671024
429,576.5,447.5,25.2,235.7496987,384.4726883
430,575.5,448.5,26.1,234.7201742,386.0299396
431,576.5,446.5,25.2,235.7334159,382.977807
432,578.5,450.5,27.4,237.8896089,388.8290198
433,576.5,447.5,24.6,235.7496987,384.4726883
434,573.5,449.5,27.4,232.6454715,387.649423
435,577.5,449.5,24.9,236.8279349,387.3982527
436,576.5,448.5,25,235.7659764,385.9671024
437,577.5,449.5,24.25,236.8279349,387.3982527
438,576.5,452.5,25.2,235.8310363,391.9400908
439,578.5,453.5,25.2,237.9374035,393.3069206
440,575.5,454.5,25.2,234.818711,394.9863656
441,579.5,453.5,25.2,238.9825309,393.2442907
442,577.5,454.5,25.2,236.9084071,394.8612059
443,579.5,452.5,25.2,238.9667673,391.7520803
444,593.5,456.5,27.4,253.6596353,396.8428238
445,579.5,453.5,26.3,238.9825309,393.2442907
446,578.5,451.5,25,237.9055454,390.3221197
447,578.5,455.5,25.2,237.9692416,396.2898575
448,580.5,455.5,27.4,240.0588919,396.1647672
449,579.5,455.5,27.4,239.0140435,396.2273138
450,579.5,455.5,27.4,239.0140435,396.2273138
451,573.5,475.5,25.2,233.0794446,426.3254913
452,577.5,462.5,25.2,237.0369016,406.7777238
453,581.5,459.5,25.2,241.1654516,402.0630228
454,579.5,457.5,27.4,239.0455363,399.2084745
455,579.5,458.5,27.4,239.0612754,400.6983571
456,580.5,456.5,25.1,240.0744781,397.6556233
457,578.5,458.5,25.2,238.0169616,400.7607719
458,578.5,456.5,25.1,237.9851533,397.7806276
459,578.5,460.5,25.2,238.0487501,403.7390566
460,578.5,457.5,25.2,238.0010599,399.2709323
461,575.5,459.5,27.4,234.9006842,402.4372453
462,580.5,460.5,25.2,240.136774,403.6143961
463,584.5,467.5,27.4,244.4176647,413.7762183
464,578.5,461.5,25.2,238.0646369,405.2275022
465,581.5,463.5,25.2,241.2270393,408.0163918
466,584.5,466.5,25.2,244.4027809,412.2902984
467,583.5,463.5,25.2,243.3143676,407.8919719
468,576.5,472.5,27.4,236.1551201,421.6934342
469,583.5,467.5,25.2,243.3745801,413.8382612
470,580.5,465.5,25.1,240.2145346,411.0524122
471,581.5,465.5,25.1,241.2578043,410.9902921
472,581.5,466.5,25.2,241.2731797,412.476547
473,581.5,466.5,25.2,241.2731797,412.476547
474,579.5,466.5,25.2,239.1870112,412.6006989
475,579.5,465.5,25.2,239.1713114,411.1145296
476,580.5,466.5,25.2,240.2300722,412.5386243
477,580.5,466.5,25.2,240.2300722,412.5386243
478,579.5,467.5,26.3,239.2027062,414.0864051
479,578.5,467.5,25.2,238.1598538,414.1484341
480,578.5,466.5,25.2,238.1439967,412.6627707
481,580.5,467.5,25.1,240.245605,414.0243732
482,579.5,467.5,25.1,239.2027062,414.0864051
483,578.5,467.5,25.2,238.1598538,414.1484341
484,578.5,467.5,25.2,238.1598538,414.1484341
485,579.5,467.5,25.1,239.2027062,414.0864051
486,575.5,467.5,27.4,235.0315756,414.3345047
487,578.5,467.5,25,238.1598538,414.1484341
488,578.5,467.5,25.2,238.1598538,414.1484341
489,579.5,470.5,25.2,239.2497617,418.5407466
490,575.5,467.5,27.4,235.0315756,414.3345047
491,581.5,468.5,25.2,241.3039159,415.4476673
492,578.5,469.5,25.1,238.1915533,417.1183723
493,580.5,469.5,25.1,240.2766559,416.9944823
494,577.5,473.5,26.3,237.2130589,423.1144704
495,577.5,471.5,24.15,237.1810752,420.1483159
496,577.5,472.5,24.9,237.1970696,421.6316241
497,577.5,476.5,25.2,237.2609972,427.5602406
498,578.5,476.5,25.2,238.3023458,427.4985981
499,577.5,478.5,25.2,237.2929312,430.5217822
500,576.5,479.5,24.25,236.2680732,432.0633744
501,576.5,479.5,24.6,236.2680732,432.0633744
502,577.5,483.5,25.2,237.3726793,437.9175804
503,578.5,483.5,25.2,238.4128973,437.856235
504,580.5,485.5,27.4,240.5243688,440.6888917
505,574.5,483.5,27.4,234.2523023,438.1016001
506,580.5,488.5,27.4,240.570678,445.1184823
507,578.5,486.5,25.2,238.4602029,442.2883256
508,577.5,487.5,25.2,237.4363885,443.8259472
509,578.5,489.5,26.3,238.5074644,446.7162865
510,577.5,489.5,25.2,237.4682135,446.777378
511,578.5,490.5,25.1,238.5232085,448.1913567
512,578.5,492.5,25.2,238.5546819,451.1401234
513,577.5,494.5,25.1,237.5476894,454.1479405
514,576.5,495.5,25.2,236.5253303,455.6815167
515,576.5,497.5,26.3,236.5573976,458.6255426
516,573.5,498.5,26.3,233.4604269,460.2789838
517,571.5,505.5,27.4,231.5029827,470.6854455
518,574.5,502.5,27.4,234.5633854,466.0986987
519,570.5,510.5,27.4,230.551308,478.0784689
520,568.5,513.5,25.2,228.5320334,482.5927225
521,570.5,509.5,27.4,230.5343815,476.6128522
522,569.5,514.5,27.4,229.584087,483.9964237
523,567.5,512.5,25.2,227.4797008,481.188649
524,568.5,515.5,25,228.5664779,485.5197105
525,567.5,522.5,27.4,227.6533589,495.8096106
526,570.5,521.5,25.2,230.7371539,494.1703625
527,565.5,522.5,27.4,225.5864813,495.928971
528,571.5,522.5,25.2,231.7876619,495.5708581
529,570.5,519.5,25.1,230.7034108,491.2486332
530,572.5,521.5,27.4,232.8048066,494.0508928
531,571.5,519.5,25.2,231.7375331,491.1888167
532,571.5,523.5,25.2,231.8043612,497.0306361
533,573.5,521.5,27.4,233.8387015,493.991154
534,569.5,522.5,25.2,229.7204191,495.6902396
535,570.5,522.5,25.2,230.7540177,495.6305502
536,569.5,522.5,25.2,229.7204191,495.6902396
537,569.5,523.5,25.1,229.737437,497.1499347
538,570.5,525.5,25.2,230.8045778,500.0084076
539,570.5,524.5,25,230.7877296,498.5495725
540,570.5,525.5,25.1,230.8045778,500.0084076
541,570.5,525.5,25,230.8045778,500.0084076
542,571.5,526.5,25.2,231.8544281,501.4072658
543,570.5,527.5,25.1,230.8382585,502.9247267
544,571.5,527.5,25.2,231.8711068,502.8652416
545,571.5,527.5,25.2,231.8711068,502.8652416
546,570.5,528.5,25,230.855091,504.3822111
547,570.5,529.5,25.2,230.8719184,505.8392458
548,571.5,527.5,25.2,231.8711068,502.8652416
549,572.5,528.5,25.2,232.9205151,504.263321
550,571.5,528.5,25.1,231.8877803,504.3227674
551,566.5,531.5,26.3,226.7771628,508.9892199
552,575.5,527.5,25.2,236.0029557,502.627275
553,572.5,530.5,24.6,232.9535287,507.1771059
554,572.5,531.5,25,232.9700279,508.633324
555,573.5,531.5,25.1,234.0023314,508.5739989
556,572.5,533.5,25.2,233.003011,511.5444129
557,574.5,534.5,25.1,235.0831945,512.8808785
558,576.5,534.5,25.2,237.147076,512.7624625
559,574.5,536.5,24.25,235.1155123,515.7894398
560,572.5,539.5,25,233.1018383,520.2669147
561,574.5,538.5,24.2,235.1478101,518.6962081
562,573.5,541.5,25.2,234.1654572,523.1119189
563,574.5,543.5,25.2,235.2284678,525.9552959
564,573.5,544.5,25.2,234.214297,527.4645655
565,573.5,545.5,25.2,234.2305669,528.9145544
566,572.5,550.5,25.2,233.282548,536.2163527
567,570.5,556.5,25.1,231.324302,545.0099123
568,568.5,561.5,27.4,229.3528635,552.3442743
569,568.5,558.5,25.2,229.3019163,548.0149378
570,568.5,559.5,25.1,229.3189039,549.4584933
571,567.5,562.5,27.4,228.3426597,553.8445446
572,567.5,563.5,27.4,228.3597837,555.2862873
573,566.5,562.5,27.4,227.3155289,553.9025863
574,566.5,563.5,27.4,227.3328102,555.3442885
575,566.5,563.5,27.4,227.3328102,555.3442885
576,567.5,563.5,27.4,228.3597837,555.2862873
577,565.5,561.5,25.2,226.2709992,552.5185212
578,565.5,562.5,25.2,226.2884432,553.9606255
579,564.5,565.5,27.4,225.3141739,558.3421983
580,563.5,564.5,26.3,224.2699077,556.959415
581,560.5,573.5,25.2,221.3538554,570.0825352
582,561.5,565.5,26.3,222.234737,558.5159284
583,561.5,563.5,25.1,222.1986185,555.6342563
584,562.5,566.5,25.2,223.2790648,559.8982343
585,562.5,565.5,25.2,223.2611709,558.4580209
586,562.5,565.5,25.2,223.2611709,558.4580209
587,562.5,567.5,25.1,223.2969531,561.3380059
588,561.5,565.5,24.9,222.234737,558.5159284
589,563.5,567.5,25.2,224.323118,561.2801767
590,562.5,567.5,25.1,223.2969531,561.3380059
591,562.5,567.5,25.2,223.2969531,561.3380059
592,562.5,568.5,25.2,223.314836,562.7773358
593,561.5,567.5,25.2,222.2708332,561.3958325
594,563.5,569.5,25.2,224.3585643,564.1584761
595,562.5,569.5,25.2,223.3327134,564.2162244
596,562.5,569.5,25.2,223.3327134,564.2162244
597,562.5,570.5,25.2,223.3505853,565.6546718
598,564.5,570.5,25.2,225.4020184,565.5392534
599,564.5,571.5,25.2,225.4195711,566.9773405
600,564.5,571.5,25.2,225.4195711,566.9773405
601,562.5,573.5,27.4,223.4041681,569.9673688
602,565.5,573.5,25.1,226.4799739,569.7946004
603,566.5,573.5,25.1,227.5053324,569.7370058
604,564.5,572.5,25.2,225.4371184,568.4149867
605,565.5,574.5,25.2,226.4973538,571.2314059
606,567.5,573.5,25.2,228.5307357,569.6794088
607,566.5,573.5,25.2,227.5053324,569.7370058
608,566.5,573.5,25,227.5053324,569.7370058
609,566.5,573.5,25.1,227.5053324,569.7370058
610,564.5,574.5,27.4,225.472197,571.2889576
611,567.5,577.5,27.4,228.5989699,575.4243121
612,565.5,573.5,25.2,226.4799739,569.7946004
613,566.5,574.5,25.2,227.5225555,571.1738516
614,564.5,575.5,27.4,225.4897282,572.7252826
615,567.5,574.5,25.2,228.5478021,571.1162949
616,567.5,575.5,25.2,228.5648633,572.5527406
617,567.5,576.5,25.2,228.5819192,573.9887463
618,567.5,578.5,25.2,228.6160154,576.8594383
619,567.5,578.5,25.2,228.6160154,576.8594383
620,567.5,578.5,25.2,228.6160154,576.8594383
621,567.5,580.5,25.2,228.6500907,579.7283722
622,566.5,581.5,25.2,227.6429698,581.2194558
623,567.5,581.5,25.2,228.6671205,581.1621805
624,567.5,581.5,25.2,228.6671205,581.1621805
625,566.5,585.5,26.3,227.7116622,586.9501418
626,566.5,585.5,26.3,227.7116622,586.9501418
627,567.5,584.5,25.2,228.7181788,585.4609728
628,567.5,586.5,25.1,228.7521915,588.3246427
629,567.5,587.5,25.2,228.7691901,589.7558207
630,568.5,587.5,25.1,229.7924481,589.6987833
631,568.5,587.5,25.1,229.7924481,589.6987833
632,566.5,588.5,25.2,227.7631264,591.243556
633,566.5,588.5,25.2,227.7631264,591.243556
634,567.5,588.5,25.2,228.7861835,591.186561
635,568.5,592.5,27.4,229.8765831,596.848312
636,567.5,590.5,25.2,228.8201547,594.0467295
637,567.5,589.5,25.2,228.8031717,592.6168639
638,568.5,590.5,25.2,229.8429445,593.989812
639,567.5,589.5,25.2,228.8031717,592.6168639
640,568.5,590.5,25.2,229.8429445,593.989812
641,567.5,590.5,25.2,228.8201547,594.0467295
642,567.5,590.5,25.2,228.8201547,594.0467295
643,567.5,591.5,25.1,228.8371325,595.476158
644,567.5,591.5,25.1,228.8371325,595.476158
645,566.5,592.5,26.3,227.8316719,596.9619849
646,566.5,591.5,25.2,227.8145434,595.5330332
647,568.5,591.5,25.2,229.8597664,595.4192804
648,566.5,592.5,25.2,227.8316719,596.9619849
649,566.5,591.5,25.2,227.8145434,595.5330332
650,567.5,591.5,25.2,228.8371325,595.476158
651,567.5,592.5,25.2,228.8541051,596.9051497
652,564.5,593.5,25.2,225.8043742,598.5040833
653,564.5,595.5,25.1,225.8392281,601.359645
654,564.5,599.5,25.2,225.908872,607.0655379
655,563.5,601.5,25.2,224.9227632,609.972342
656,566.5,604.5,27.4,228.0368064,614.0754046
657,565.5,606.5,27.4,227.0507112,616.9778288
658,565.5,604.5,25.2,227.0162846,614.1317602
659,565.5,605.5,25.2,227.0335006,615.5550115
660,565.5,607.5,25.2,227.0679166,618.4002122
661,567.5,610.5,27.4,229.1587277,622.5525224
662,564.5,608.5,24.25,226.0652602,619.8783568
663,564.5,610.5,25.2,226.0999549,622.7208772
664,565.5,611.5,25.2,227.1366859,624.0854115
665,567.5,614.5,27.4,229.2261948,628.232842
666,565.5,613.5,25.2,227.1710391,626.9254132
667,566.5,614.5,25.2,228.2071792,628.2888049
668,566.5,616.5,25.2,228.2411915,631.1262913
669,566.5,616.5,25.1,228.2411915,631.1262913
670,564.5,621.5,25.2,226.2903983,638.3238208
671,561.5,623.5,27.4,223.2726144,641.3219089
672,564.5,619.5,25.1,226.2558197,635.4908073
673,563.5,621.5,25.1,225.2725981,638.379501
674,567.5,631.5,27.4,229.5120153,652.2971879
675,561.5,639.5,25.2,223.5557112,663.9085009
676,564.5,632.5,25.2,226.4802055,653.8746311
677,562.5,639.5,25.1,224.5706508,663.8535287
678,559.5,636.5,27.4,221.4720664,659.7920415
679,559.5,639.5,27.4,221.5259641,664.0184383
680,553.5,645.5,27.4,215.550949,672.7880601
681,557.5,645.5,25.2,219.6058824,672.5691642
682,557.5,643.5,25.2,219.5694081,669.757271
683,559.5,646.5,25.2,221.651535,673.865087
684,554.5,647.5,25.2,216.6019878,675.5432965
685,559.5,648.5,25.2,221.6873635,676.6745794
686,557.5,644.5,26.3,219.587648,671.1634307
687,558.5,646.5,25.2,220.6378012,673.9197805
688,558.5,645.5,26.3,220.6197256,672.5144343
689,557.5,647.5,25.2,219.6423347,675.3793533
690,552.5,650.5,25.1,214.6322422,679.8640922
691,557.5,649.5,25,219.6787648,678.1878399
692,558.5,649.5,25.2,220.6919953,678.1332648
693,557.5,650.5,25.2,219.6969716,679.5914453
694,558.5,650.5,25,220.710049,679.5369088
695,551.5,654.5,25.2,213.6958692,685.5278612
696,558.5,652.5,25.2,220.7461401,682.3429217
697,558.5,652.5,25.2,220.7461401,682.3429217
698,558.5,652.5,25,220.7461401,682.3429217
699,557.5,656.5,25.2,219.8060966,688.0041579
700,557.5,656.5,25.2,219.8060966,688.0041579
701,559.5,653.5,25.1,221.7768398,683.6908681
702,559.5,654.5,25.2,221.7947188,685.0928515
703,559.5,654.5,25,221.7947188,685.0928515
704,560.5,654.5,25.2,222.8072721,685.0384647
705,560.5,654.5,25.2,222.8072721,685.0384647
706,559.5,656.5,25.1,221.8304606,687.8955455
707,560.5,656.5,25.1,222.8427083,687.8412358
708,560.5,657.5,25.1,222.8604183,689.2419853
709,560.5,656.5,25,222.8427083,687.8412358
710,560.5,659.5,25.2,222.8958223,692.0422132
711,562.5,660.5,27.4,224.9369213,693.3333733
712,561.5,661.5,26.3,223.9427329,694.7866278
713,560.5,661.5,25.2,222.9312049,694.8407476
714,562.5,663.5,25.2,224.9890558,697.5295017
715,560.5,666.5,25.2,223.0195677,701.8296845
716,561.5,666.5,25.2,224.0303336,701.7757565
717,561.5,666.5,25.2,224.0303336,701.7757565
718,561.5,667.5,25.2,224.0478378,703.1723153
719,562.5,668.5,25.1,225.0758417,704.5145985
720,561.5,675.5,27.4,224.1876817,714.3296144
721,562.5,676.5,25.2,225.2144268,715.668835
722,553.5,684.5,25.1,216.2815679,727.2752943
723,556.5,683.5,25.2,219.2867084,725.7263871
724,548.5,690.5,25.2,211.3597602,735.8661279
725,555.5,684.5,25.1,218.2970663,727.1688406
726,557.5,690.5,27.4,220.4207487,735.3891615
727,556.5,688.5,25.2,219.3775147,732.6683196
728,555.5,688.5,25.1,218.3703058,732.7213984
729,556.5,689.5,25.2,219.3956595,734.0554521
730,553.5,693.5,25.1,216.4489548,739.7584703
731,548.5,692.5,25.2,211.3984398,738.6377011
732,552.5,690.5,26.3,215.386433,735.6541656
733,551.5,690.5,27.4,214.3796999,735.7071596
734,550.5,692.5,25.2,213.4110855,738.5318756
735,553.5,692.5,25.2,216.4303786,738.3731203
736,550.5,690.5,25.2,213.37301,735.7601513
737,551.5,694.5,25.2,214.4552239,741.2490916
738,551.5,695.5,25.2,214.4740907,742.6335328
739,547.5,695.5,25.2,210.4506105,742.8447311
740,552.5,694.5,25.2,215.461353,741.1962487
741,549.5,692.5,25.2,212.404741,738.5847895
742,548.5,696.5,25.2,211.4757293,744.1758467
743,548.5,697.5,25.2,211.4950372,745.5593423
744,550.5,693.5,26.3,213.4301146,739.9171123
745,549.5,694.5,25.2,212.4430955,741.3547707
746,551.5,696.5,25.2,214.4929518,744.0175576
747,548.5,694.5,25.2,211.4370962,741.4076069
748,549.5,696.5,27.4,212.4814269,744.1230859
749,552.5,698.5,25.1,215.5361828,746.7316666
750,551.5,695.5,25.2,214.4740907,742.6335328
751,551.5,696.5,25.2,214.4929518,744.0175576
752,552.5,696.5,25.2,215.4987791,743.96479
753,551.5,697.5,25.2,214.5118073,745.4011662
754,551.5,700.5,25.2,214.5683397,749.549497
755,552.5,700.5,25.1,215.573564,749.49688
756,552.5,698.5,25.2,215.5361828,746.7316666
757,553.5,698.5,26.3,216.5417517,746.6789721
758,555.5,707.5,25.2,218.7169921,759.0049735
759,552.5,699.5,25.2,215.5548762,748.1144811
760,559.5,701.5,25.2,222.6289705,750.5107441
761,555.5,701.5,25.2,218.6077261,750.7211115
762,554.5,702.5,25.2,217.6208983,752.155341
763,555.5,699.5,27.4,218.5712603,747.9565037
764,555.5,702.5,25.2,218.6259508,752.1027924
765,555.5,702.5,25.2,218.6259508,752.1027924
766,557.5,700.5,25.2,220.6003332,749.2337609
767,555.5,701.5,26.3,218.6077261,750.7211115
768,555.5,704.5,27.4,218.6623837,754.8649089
769,557.5,700.5,25.2,220.6003332,749.2337609
770,555.5,700.5,27.4,218.5894959,749.3390153
771,556.5,703.5,25.2,219.6491151,753.4315448
772,556.5,704.5,25.2,219.6671782,754.8124331
773,555.5,703.5,26.1,218.64417,753.4840581
774,556.5,705.5,25.2,219.685236,756.1929067
775,555.5,705.5,26.3,218.680592,756.245345
776,556.5,707.5,25.1,219.7213352,758.9526102
777,556.5,707.5,25.2,219.7213352,758.9526102
778,556.5,708.5,25.2,219.7393767,760.3318406
779,557.5,708.5,25.2,220.7436126,760.2795124
780,552.5,715.5,27.4,215.8532082,770.1831146
781,557.5,711.5,25.2,220.7972536,764.4148323
782,557.5,711.5,25.2,220.7972536,764.4148323
783,557.5,712.5,25.2,220.8151233,765.7924451
784,558.5,714.5,25.2,221.8542239,768.4943248
785,557.5,715.5,25.2,220.8687,769.9228042
786,557.5,716.5,25,220.8865482,771.2987649
787,558.5,715.5,25.2,221.8719274,769.8707355
788,557.5,716.5,25.1,220.8865482,771.2987649
789,557.5,717.5,25.2,220.9043911,772.674313
790,556.5,718.5,25,219.9194941,774.1014034
791,556.5,718.5,25.2,219.9194941,774.1014034
792,556.5,721.5,27.4,219.9734241,778.2242266
793,555.5,719.5,25.2,218.9349346,775.528005
794,554.5,720.5,26.3,217.9507123,776.9541179
795,556.5,720.5,25.2,219.9554529,776.850364
796,556.5,719.5,25.2,219.9374762,775.4760897
797,557.5,718.5,25.2,220.9222286,774.0494487
798,555.5,719.5,25.2,218.9349346,775.528005
799,555.5,720.5,25.2,218.9530611,776.9022421
800,553.5,718.5,25.2,216.9115487,774.2572542
801,555.5,720.5,25.1,218.9530611,776.9022421
802,554.5,720.5,25.2,217.9507123,776.9541179
803,554.5,721.5,25.2,217.9689832,778.3279061
804,555.5,718.5,27.4,218.9168027,774.1533559
805,553.5,723.5,25.2,217.0036518,781.1260099
806,553.5,724.5,25.1,217.0220559,782.4985268
807,551.5,728.5,25.2,215.0935276,788.0876328
808,553.5,729.5,25.2,217.1139936,789.3549498
809,555.5,729.5,25.2,219.1159555,789.2518683
810,555.5,730.5,25.2,219.1340278,790.6219959
811,552.5,732.5,25.2,216.1686214,793.5153077
812,552.5,734.5,25.2,216.2056234,796.2524735
813,553.5,736.5,25.2,217.2424755,798.9367239
814,553.5,736.5,25.2,217.2424755,798.9367239
815,554.5,737.5,25.1,218.260574,800.252668
816,555.5,738.5,25.2,219.2784117,801.5682751
817,554.5,740.5,25.2,218.3150921,804.3518924
818,551.5,741.5,26.3,215.3358716,805.8707681
819,555.5,741.5,25.1,219.3324667,805.6663851
820,554.5,744.5,25.2,218.3877069,809.8118126
821,564.5,750.5,27.4,228.4771293,817.4816908
822,553.5,747.5,25.1,217.4438334,813.9533515
823,552.5,747.5,25.2,216.4455982,814.0042259
824,549.5,749.5,25.2,213.4888757,816.8815435
825,550.5,750.5,25.2,214.5053931,818.1925297
826,549.5,749.5,25.2,213.4888757,816.8815435
827,551.5,757.5,25.1,215.6328523,827.6631281
828,550.5,758.5,25.2,214.654848,829.072169
829,549.5,760.5,25.2,213.6959758,831.8384209
830,549.5,766.5,25.2,213.8086538,839.9760808
831,543.5,769.5,27.4,207.8967038,844.3398165
832,537.5,768.5,25.2,201.9094931,843.2864688
833,545.5,771.5,25,209.9246003,846.9463264
834,545.5,772.5,25.2,209.9439222,848.2990322
835,542.5,777.5,27.4,207.0601919,855.2058264
836,546.5,774.5,25.2,210.976493,850.953361
837,546.5,772.5,27.4,210.938161,848.2490831
838,546.5,775.5,25.2,210.9956504,852.3048972
839,546.5,776.5,25.2,211.0148021,853.6560318
840,546.5,776.5,25.2,211.0148021,853.6560318
841,547.5,777.5,25.2,212.0274927,854.9569944
842,546.5,777.5,25.2,211.0339482,855.006765
843,545.5,778.5,25.2,210.0597334,856.4068295
844,546.5,779.5,25.2,211.0722232,857.7070279
845,547.5,780.5,27.4,212.0844554,859.0068954
846,547.5,779.5,26.3,212.0654735,857.6573294
847,546.5,781.5,25.2,211.1104756,860.4056873
848,547.5,780.5,26.2,212.0844554,859.0068954
849,546.5,781.5,25.2,211.1104756,860.4056873
850,547.5,781.5,26.3,212.1034317,860.3560608
851,546.5,782.5,25.2,211.1295932,861.7544161
852,547.5,782.5,25.2,212.1224024,861.7048256
853,548.5,784.5,25.2,213.1528842,864.3516336
854,546.5,786.5,27.4,211.2060071,867.1453299
855,548.5,784.5,25.2,213.1528842,864.3516336
856,547.5,785.5,25.2,212.1792806,865.7487186
857,548.5,782.5,27.4,213.1152537,861.6552329
858,548.5,782.5,27.4,213.1152537,861.6552329
859,547.5,787.5,27.4,212.2171713,868.4426478
860,548.5,785.5,25.1,213.1716911,865.6992338
861,548.5,786.5,25.1,213.1904925,867.0464341
862,541.5,791.5,25.2,206.3445858,874.1212884
863,549.5,787.5,25.1,214.2014472,868.3438197
864,549.5,787.5,25,214.2014472,868.3438197
865,545.5,791.5,25.1,210.3099507,873.9242473
866,546.5,792.5,25.1,211.320458,875.2197152
867,550.5,790.5,25.2,215.2491218,872.3326235
868,550.5,792.5,25.1,215.2860768,875.0227755
869,550.5,796.5,27.4,215.3599209,880.3982974
870,552.5,795.5,25.2,217.3236504,878.9567465
871,551.5,797.5,25.2,216.3691456,881.6921212
872,550.5,799.5,26.3,215.4152466,884.42576
873,552.5,800.5,25.2,217.4143964,885.6695415
874,547.5,804.5,25.2,212.5383366,891.2766758
875,551.5,804.5,25.2,216.4971009,891.0814399
876,550.5,811.5,25.2,215.6360589,900.499892
877,546.5,814.5,25.2,211.7383754,904.7033284
878,546.5,816.5,25.2,211.7762332,907.3741563
879,542.5,823.5,25.2,207.961696,916.9021482
880,543.5,816.5,25.2,208.8129712,907.5192797
881,543.5,816.5,25.2,208.8129712,907.5192797
882,539.5,822.5,27.4,204.9820819,915.7142932
883,542.5,821.5,27.4,207.9227546,914.2371165
884,543.5,821.5,27.4,208.9096985,914.1889225
885,541.5,817.5,25.2,206.8573195,908.9506643
886,544.5,819.5,25.2,209.8583008,911.4739803
887,543.5,819.5,25.2,208.8710247,911.5222468
888,541.5,824.5,25.2,206.9946912,918.2821607
889,541.5,820.5,27.4,206.9162279,912.952238
890,539.5,817.5,27.4,204.8824776,909.0473242
891,537.5,824.5,25.1,203.04924,918.4744861
892,542.5,820.5,25.2,207.9032753,912.9040107
893,543.5,820.5,25.2,208.8903645,912.8557815
894,538.5,820.5,27.4,203.9553352,913.0969074
895,536.5,826.5,25.2,202.1036283,921.1848145
896,537.5,823.5,25.1,203.0290525,917.1427358
897,536.5,827.5,25.2,202.1239429,922.5153519
898,536.5,823.5,25.2,202.0426486,917.1908472
899,535.5,827.5,25.2,201.1381604,922.5633208
900,538.5,828.5,25.2,204.1156511,923.7496235
901,537.5,828.5,25.2,203.1299305,923.7975613
902,540.5,824.5,25.1,206.008266,918.3302451
903,537.5,829.5,26.3,203.1500883,925.1273494
904,539.5,827.5,27.4,205.0815393,922.3714332
905,537.5,829.5,26.3,203.1500883,925.1273494
906,541.5,826.5,25.1,207.0338882,920.9447643
907,540.5,827.5,26.1,206.0674879,922.3234562
908,541.5,826.5,25.2,207.0338882,920.9447643
909,534.5,833.5,27.4,200.2759185,930.5858605
910,538.5,829.5,25.2,204.135664,925.0794467
911,538.5,830.5,25.2,204.155671,926.408878
912,540.5,832.5,27.4,206.1660747,928.9709643
913,542.5,829.5,25.2,208.0783822,924.8878156
914,543.5,829.5,25.2,209.0641656,924.8399027
915,544.5,831.5,25.2,210.0882606,927.4508794
916,544.5,832.5,25.2,210.1073872,928.7797376
917,542.5,832.5,25.2,208.136648,928.8753549
918,544.5,832.5,25.2,210.1073872,928.7797376
919,542.5,834.5,27.4,208.1754632,931.5317568
920,545.5,831.5,25.2,211.0738373,927.4030327
921,545.5,830.5,25.2,211.0548499,926.0737478
922,544.5,832.5,25.2,210.1073872,928.7797376
923,545.5,834.5,25.2,211.130766,931.3885377
924,544.5,832.5,27.4,210.1073872,928.7797376
925,543.5,836.5,27.4,209.1990257,934.1389264
926,546.5,832.5,25.2,212.0782925,928.6841121
927,539.5,836.5,27.4,205.2601937,934.3295854
928,538.5,837.5,27.4,204.2955551,935.7039378
929,540.5,841.5,25.2,206.3431653,940.9118322
930,543.5,835.5,27.4,209.179777,932.8116683
931,545.5,836.5,25.2,211.1686904,934.0435849
932,543.5,838.5,27.4,209.2375062,936.7922704
933,542.5,842.5,25.2,208.3304957,942.1417328
934,542.5,841.5,25.2,208.3111366,940.8168517
935,544.5,845.5,27.4,210.3555213,946.0193281
936,546.5,851.5,27.4,212.4351434,953.8595493
937,542.5,844.5,25.2,208.3691969,944.7903257
938,543.5,845.5,25.2,209.3720094,946.066684
939,540.5,846.5,27.4,206.4413465,947.5319936
940,547.5,846.5,27.4,213.3249202,947.2007451
941,545.5,848.5,25.2,211.395769,949.941085
942,544.5,848.5,25.2,210.4126483,949.9883387
943,544.5,849.5,25.2,210.4316795,951.3105645
944,545.5,849.5,25.2,211.4146561,951.2633455
945,544.5,852.5,27.4,210.4887394,955.274911
946,544.5,847.5,27.4,210.3936116,948.6657242
947,543.5,850.5,25.2,209.4679138,952.679584
948,543.5,850.5,25.2,209.4679138,952.679584
949,543.5,850.5,25.2,209.4679138,952.679584
950,543.5,852.5,27.4,209.5062361,955.322024
951,541.5,851.5,27.4,207.521907,954.0952874
952,543.5,851.5,25.2,209.4870777,954.0009981
953,543.5,850.5,25.2,209.4679138,952.679584
954,543.5,852.5,25.2,209.5062361,955.322024
955,542.5,852.5,27.4,208.523774,955.369135
956,540.5,852.5,27.4,206.5589736,955.463351
957,544.5,853.5,27.4,210.5077482,956.5955835
958,542.5,852.5,26.3,208.523774,955.369135
959,541.5,855.5,25.2,207.5996575,959.3767862
960,541.5,856.5,25.2,207.6190809,960.6961917
961,540.5,860.5,25.1,206.7154875,966.0167724
962,541.5,862.5,25.2,207.7355014,968.6044965
963,540.5,863.5,25,206.7740856,969.9679212
964,539.5,863.5,25.2,205.7933274,970.0146462
965,540.5,864.5,25.2,206.7936068,971.2841983
966,540.5,868.5,25.1,206.8716345,976.5454488
967,540.5,867.5,25.2,206.8521362,975.2307145
968,542.5,869.5,25.2,208.8510471,977.7667546
969,543.5,872.5,27.4,209.8882241,981.6612759
970,540.5,870.5,25.1,206.910614,979.1737617
971,541.5,875.5,27.4,207.9870442,985.6914955
972,541.5,873.5,25.2,207.9484076,983.066961
973,542.5,875.5,25.2,208.9661663,985.6451786
974,542.5,876.5,25.1,208.9853332,986.9569039
975,543.5,878.5,25.2,210.0023845,989.5329864
976,543.5,878.5,25.2,210.0023845,989.5329864
977,541.5,880.5,25.1,208.0835367,992.2461128
978,541.5,881.5,25.1,208.1028182,993.5558857
979,539.5,885.5,27.4,206.2246211,998.8830934
980,534.5,887.5,27.4,201.3776636,1001.727782
981,534.5,886.5,27.4,201.357419,1000.420544
982,533.5,889.5,27.4,200.4413366,1004.386938
983,533.5,892.5,25.2,200.5024262,1008.303972
984,535.5,894.5,27.4,202.4953393,1010.822111
985,534.5,902.5,27.4,201.6806251,1021.29062
986,532.5,904.5,25.2,199.7716218,1023.983166
987,531.5,909.5,27.4,198.8997908,1030.52613
988,528.5,907.5,27.4,195.936459,1028.06383
989,528.5,907.5,27.4,195.936459,1028.06383
990,534.5,908.5,27.4,201.801439,1029.091817
991,533.5,907.5,26.3,200.8070734,1027.83778
992,532.5,910.5,27.4,199.8940635,1031.779414
993,533.5,911.5,27.4,200.8880879,1033.032385
994,532.5,910.5,25.2,199.8940635,1031.779414
995,532.5,910.5,25.2,199.8940635,1031.779414
996,533.5,912.5,27.4,200.9083268,1034.330091
997,532.5,911.5,25.2,199.9144496,1033.077464
998,533.5,911.5,26.3,200.8880879,1033.032385
999,534.5,911.5,27.4,201.8617668,1032.987304
1000,533.5,913.5,26.3,200.9285598,1035.627419
1001,533.5,914.5,25.2,200.9487869,1036.924369
1002,533.5,916.5,27.4,200.9892234,1039.517138
1003,534.5,917.5,27.4,201.9822643,1040.768076
1004,533.5,917.5,25.2,201.0094329,1040.812956
1005,533.5,917.5,25.2,201.0094329,1040.812956
1006,535.5,917.5,25.2,202.9551362,1040.723194
1007,534.5,918.5,25.2,202.0023268,1042.063551
1008,534.5,918.5,25.2,202.0023268,1042.063551
1009,536.5,918.5,25.2,203.9478289,1041.973852
1010,536.5,918.5,25.2,203.9478289,1041.973852
1011,536.5,919.5,25.2,203.9676034,1043.269017
1012,534.5,919.5,25.2,202.0223834,1043.358649
1013,534.5,918.5,25.2,202.0023268,1042.063551
1014,535.5,920.5,25.2,203.014883,1044.608589
1015,535.5,921.5,25.2,203.034787,1045.902967
1016,537.5,920.5,26.3,204.9599017,1044.51902
1017,538.5,922.5,25.2,205.971428,1047.062814
1018,535.5,922.5,25.2,203.0546852,1047.196969
1019,536.5,923.5,25.2,204.0466439,1048.445912
1020,537.5,925.5,25.2,205.0579547,1050.987484
1021,537.5,925.5,25.2,205.0579547,1050.987484
1022,539.5,932.5,26.3,207.1367911,1059.93878
1023,532.5,939.5,27.4,200.4828611,1069.270024
1024,536.5,930.5,25.1,204.1847439,1057.491006
1025,539.5,932.5,25.2,207.1367911,1059.93878
1026,538.5,933.5,26.3,206.1852835,1061.273142
1027,542.5,937.5,25.2,210.1439955,1066.252385
1028,535.5,944.5,27.4,203.4909868,1075.570128
1029,537.5,947.5,25.2,205.4877005,1079.337407
1030,532.5,950.5,25.2,200.7049047,1083.408246
1031,531.5,947.5,27.4,199.6758813,1079.600715
1032,530.5,950.5,25.2,198.7687111,1083.495807
1033,530.5,953.5,27.4,198.8299838,1087.343676
1034,528.5,952.5,25.2,196.8740908,1086.148846
1035,529.5,953.5,26.3,197.8623661,1087.387355
1036,529.5,952.5,25.2,197.8418081,1086.105136
1037,528.5,954.5,27.4,196.9154799,1088.712847
1038,529.5,956.5,27.4,197.9240042,1091.231786
1039,527.5,952.5,25.2,195.9064135,1086.192555
1040,528.5,956.5,27.4,196.9568451,1091.275365
1041,525.5,953.5,25.2,193.9922953,1087.562054
1042,526.5,954.5,25.2,194.9807236,1088.800131
1043,528.5,956.5,25.2,196.9568451,1091.275365
1044,526.5,958.5,27.4,195.0645457,1093.923422
1045,527.5,957.5,25.2,196.010539,1092.599612
1046,523.5,957.5,25.2,192.1430199,1092.773772
1047,523.5,961.5,25.2,192.2284409,1097.892227
1048,523.5,962.5,25.2,192.2497807,1099.170916
1049,527.5,959.5,25.2,196.0521471,1095.159842
1050,525.5,960.5,27.4,194.1399386,1096.526288
1051,522.5,963.5,25.2,191.3051699,1100.492575
1052,527.5,960.5,25.2,196.0729421,1096.439401
1053,526.5,961.5,25.2,195.1273486,1097.762003
1054,525.5,964.5,27.4,194.2241722,1101.640568
1055,526.5,963.5,27.4,195.169187,1100.319207
1056,526.5,964.5,27.4,195.1900972,1101.597256
1057,526.5,963.5,27.4,195.169187,1100.319207
1058,526.5,964.5,27.4,195.1900972,1101.597256
1059,526.5,965.5,27.4,195.2110012,1102.874935
1060,526.5,963.5,25.2,195.169187,1100.319207
1061,521.5,971.5,27.4,190.5119362,1110.748666
1062,529.5,973.5,25.2,198.2722793,1112.954027
1063,526.5,965.5,25.2,195.2110012,1102.874935
1064,529.5,965.5,25.2,198.1085982,1102.745086
1065,529.5,969.5,27.4,198.190486,1107.852504
1066,528.5,966.5,25.2,197.1633126,1104.065746
1067,530.5,965.5,26.3,199.0745437,1102.7018
1068,523.5,972.5,27.4,192.4628402,1111.937512
1069,530.5,975.5,25.2,199.2776968,1115.45962
1070,530.5,968.5,25.2,199.1355512,1106.533014
1071,532.5,976.5,25.2,201.2269342,1116.647515
1072,529.5,970.5,27.4,198.2109432,1109.128437
1073,532.5,976.5,25.2,201.2269342,1116.647515
1074,532.5,969.5,26.3,201.0867734,1107.723031
1075,531.5,975.5,25.1,200.2422928,1115.416657
1076,531.5,967.5,27.4,200.0809284,1105.213089
1077,531.5,967.5,27.4,200.0809284,1105.213089
1078,533.5,970.5,25.2,202.0721835,1108.955933
1079,527.5,972.5,27.4,196.3220141,1111.76531
1080,527.5,973.5,27.4,196.3427312,1113.040074
1081,529.5,974.5,27.4,198.2927129,1114.228488
1082,529.5,973.5,25.2,198.2722793,1112.954027
1083,529.5,976.5,27.4,198.3335623,1116.776306
1084,531.5,975.5,25.2,200.2422928,1115.416657
1085,531.5,975.5,25.2,200.2422928,1115.416657
1086,532.5,976.5,25.2,201.2269342,1116.647515
1087,533.5,978.5,25.2,202.2311877,1119.15119
1088,532.5,979.5,25.2,201.2869165,1120.46678
1089,533.5,980.5,25.2,202.2708814,1121.69633
1090,528.5,981.5,25.2,197.471898,1123.182191
1091,528.5,983.5,27.4,197.5129419,1125.724807
1092,529.5,983.5,27.4,198.47635,1125.682107
1093,529.5,982.5,26.3,198.4559694,1124.41095
1094,531.5,982.5,27.4,200.3831814,1124.325479
1095,533.5,985.5,25.2,202.3700157,1128.052763
1096,533.5,984.5,25.2,202.3502002,1126.782209
1097,529.5,986.5,27.4,198.5374566,1129.493381
1098,531.5,984.5,27.4,200.4233831,1126.867557
1099,534.5,986.5,27.4,203.3530167,1129.280339
1100,531.5,989.5,27.4,200.5237861,1133.216346
1101,535.5,986.5,27.4,204.3162477,1129.237726
1102,531.5,988.5,27.4,200.5037171,1131.94732
1103,532.5,987.5,25.2,201.446616,1130.635351
1104,532.5,987.5,25.2,201.446616,1130.635351
1105,527.5,991.5,25.2,196.7146187,1135.923075
1106,532.5,989.5,27.4,201.4864834,1133.173834
1107,530.5,990.5,27.4,199.5813298,1134.527485
1108,530.5,989.5,26.3,199.5611284,1133.258856
1109,530.5,992.5,27.4,199.6217152,1137.063648
1110,530.5,989.5,26.3,199.5611284,1133.258856
1111,528.5,991.5,25.2,197.6768814,1135.880635
1112,528.5,993.5,25.2,197.7178073,1138.415939
1113,527.5,997.5,25.2,196.8381535,1143.524419
1114,528.5,998.5,25.2,197.8200191,1144.74782
1115,527.5,999.5,25.2,196.8792844,1146.055287
1116,529.5,1000.5,25.2,198.8219238,1147.235871
1117,528.5,1002.5,25.2,197.9016827,1149.806774
1118,527.5,1004.5,25.2,196.9820082,1152.376095
1119,526.5,1005.5,27.4,196.042241,1153.681156
1120,528.5,1005.5,27.4,197.9628689,1153.597175
1121,528.5,1005.5,26.3,197.9628689,1153.597175
1122,528.5,1011.5,27.4,198.0850833,1161.168187
1123,529.5,1009.5,25.2,199.0041919,1158.6041
1124,528.5,1013.5,27.4,198.1257746,1163.688961
1125,530.5,1011.5,25,200.00422,1161.084582
1126,530.5,1013.5,25.2,200.0443624,1163.605484
1127,528.5,1015.5,27.4,198.1664426,1166.208289
1128,530.5,1013.5,27.4,200.0443624,1163.605484
1129,520.5,1023.5,27.4,190.6670605,1176.602467
1130,529.5,1015.5,27.4,199.1254425,1166.166615
1131,526.5,1016.5,25.2,196.2691603,1167.550691
1132,528.5,1019.5,25.2,198.2477087,1171.242612
1133,522.5,1023.5,27.4,192.5822805,1176.519652
1134,523.5,1023.5,25.1,193.5399493,1176.478241
1135,523.5,1027.5,27.4,193.6237633,1181.500402
1136,523.5,1031.5,27.4,193.7074814,1186.516815
1137,522.5,1033.5,27.4,192.7930012,1189.063963
1138,519.5,1037.5,27.4,190.0100805,1194.194542
1139,521.5,1039.5,27.4,191.9636976,1196.614244
1140,520.5,1041.5,27.4,191.0508338,1199.155286
1141,520.5,1042.5,27.4,191.0720966,1200.40482
1142,519.5,1043.5,27.4,190.1385287,1201.694773
1143,519.5,1047.5,25.2,190.2240386,1206.687789
1144,521.5,1045.5,26.3,192.0904407,1204.110566
1145,519.5,1048.5,25.2,190.2454008,1207.935152
1146,520.5,1046.5,27.4,191.1570874,1205.399388
1147,520.5,1047.5,27.4,191.1783199,1206.647139
1148,520.5,1047.5,27.4,191.1783199,1206.647139
1149,520.5,1047.5,27.4,191.1783199,1206.647139
1150,520.5,1051.5,25.2,191.2631895,1211.634582
1151,520.5,1049.5,27.4,191.2207668,1209.141572
1152,521.5,1049.5,27.4,192.1748155,1209.100982
1153,517.5,1055.5,25.2,188.4884898,1216.737534
1154,520.5,1057.5,25.2,191.3903123,1219.105083
1155,519.5,1054.5,25.1,190.3734463,1215.411862
1156,521.5,1056.5,27.4,192.3222399,1217.820515
1157,519.5,1054.5,25.2,190.3734463,1215.411862
1158,519.5,1054.5,25.2,190.3734463,1215.411862
1159,521.5,1053.5,27.4,192.2590941,1214.085705
1160,521.5,1053.5,27.4,192.2590941,1214.085705
1161,521.5,1057.5,25.2,192.3432766,1219.064743
1162,521.5,1059.5,27.4,192.3853318,1221.552133
1163,521.5,1059.5,27.4,192.3853318,1221.552133
1164,523.5,1056.5,27.4,194.2285559,1217.739768
1165,522.5,1057.5,26.3,193.2962797,1219.024401
1166,521.5,1057.5,25.2,192.3432766,1219.064743
1167,523.5,1059.5,25.2,194.2908353,1221.471572
1168,522.5,1059.5,25.2,193.3380641,1221.511853
1169,523.5,1060.5,25.1,194.3115833,1222.714797
1170,523.5,1057.5,27.4,194.2493216,1218.984057
1171,523.5,1062.5,27.4,194.3530615,1225.200186
1172,524.5,1061.5,25.1,195.2848647,1223.917448
1173,523.5,1062.5,25.2,194.3530615,1225.200186
1174,523.5,1063.5,25.2,194.3737918,1226.44235
1175,526.5,1070.5,25.2,197.3728244,1235.007765
1176,525.5,1070.5,27.4,196.4214237,1235.047711
1177,522.5,1072.5,25.2,193.6090838,1237.645798
1178,521.5,1074.5,25.2,192.6999836,1240.162465
1179,521.5,1079.5,25.2,192.8045695,1246.348279
1180,517.5,1077.5,25.2,188.9619293,1244.033886
1181,523.5,1075.5,27.4,194.622095,1241.32076
1182,523.5,1079.5,27.4,194.7046745,1246.268954
1183,523.5,1085.5,25.2,194.828368,1253.680707
1184,521.5,1088.5,25.2,192.9924501,1257.460623
1185,519.5,1088.5,25.2,191.0949183,1257.53939
1186,515.5,1091.5,25.2,187.3652513,1261.394163
1187,515.5,1091.5,25.2,187.3652513,1261.394163
1188,515.5,1089.5,27.4,187.3219677,1258.929673
1189,515.5,1089.5,27.4,187.3219677,1258.929673
1190,517.5,1093.5,25.2,189.3043935,1263.778807
1191,518.5,1090.5,25.2,190.1887013,1260.044143
1192,520.5,1090.5,25.2,192.0856194,1259.965502
1193,514.5,1093.5,25.2,186.4606265,1263.896477
1194,515.5,1094.5,25.2,187.4301308,1265.088277
1195,514.5,1094.5,25.2,186.4823808,1265.127468
1196,512.5,1095.5,27.4,184.6090119,1266.436428
1197,511.5,1094.5,26.3,183.6393613,1265.245032
1198,511.5,1095.5,26.3,183.661511,1266.475584
1199,510.5,1099.5,27.4,182.80312,1271.433334
1200,510.5,1099.5,27.4,182.80312,1271.433334
1201,510.5,1100.5,27.4,182.8253721,1272.662113
1202,506.5,1107.5,27.4,179.1979068,1281.408967
1203,511.5,1100.5,27.4,183.7721659,1272.62311
1204,513.5,1099.5,25.2,185.6440173,1271.316232
1205,512.5,1100.5,25.2,184.718998,1272.584107
1206,512.5,1103.5,27.4,184.7849148,1276.268536
1207,512.5,1100.5,25.2,184.718998,1272.584107
1208,510.5,1099.5,26.3,182.80312,1271.433334
1209,511.5,1100.5,26.3,183.7721659,1272.62311
1210,512.5,1103.5,27.4,184.7849148,1276.268536
1211,512.5,1102.5,26.3,184.7629488,1275.040741
1212,513.5,1102.5,25.2,185.7095519,1275.001796
1213,509.5,1108.5,25.2,182.0574748,1282.51858
1214,513.5,1104.5,25.2,185.7532107,1277.4571
1215,505.5,1106.5,27.4,178.229364,1280.221556
1216,516.5,1107.5,25.1,188.6566889,1281.021061
1217,514.5,1104.5,25.2,186.699585,1277.418214
1218,513.5,1104.5,27.4,185.7532107,1277.4571
1219,515.5,1105.5,27.4,187.6675507,1278.606518
1220,514.5,1109.5,27.4,186.8079566,1283.550546
1221,516.5,1109.5,25.2,188.6994855,1283.473073
1222,514.5,1108.5,25.2,186.7862946,1282.324774
1223,514.5,1107.5,26.3,186.7646264,1281.098655
1224,515.5,1107.5,26.3,187.7106385,1281.059859
1225,516.5,1108.5,26.3,188.6780902,1282.247241
1226,515.5,1109.5,27.4,187.7537019,1283.511811
1227,516.5,1107.5,27.4,188.6566889,1281.021061
1228,518.5,1109.5,25.2,190.5911674,1283.395594
1229,520.5,1109.5,25.2,192.4830023,1283.318109
1230,515.5,1111.5,27.4,187.796741,1285.962375
1231,518.5,1108.5,27.4,190.5700389,1282.169701
1232,515.5,1108.5,27.4,187.7321733,1282.286008
1233,514.5,1109.5,27.4,186.8079566,1283.550546
1234,517.5,1113.5,25.2,189.7302948,1288.33432
1235,519.5,1114.5,25.2,191.6419519,1289.481271
1236,518.5,1115.5,25.2,190.7178128,1290.743676
1237,518.5,1114.5,26.3,190.6967202,1289.519861
1238,519.5,1117.5,25.2,191.7048125,1293.151767
1239,518.5,1116.5,25.2,190.7388995,1291.967145
1240,518.5,1115.5,27.4,190.7178128,1290.743676
1241,519.5,1118.5,25.2,191.7257542,1294.374574
1242,518.5,1121.5,25.2,190.8442436,1298.079303
1243,519.5,1122.5,25.2,191.8094618,1299.262349
1244,518.5,1121.5,27.4,190.8442436,1298.079303
1245,518.5,1123.5,26.3,190.8863395,1300.52175
1246,516.5,1125.5,27.4,189.0409887,1303.039332
1247,513.5,1122.5,25.2,186.14503,1299.492424
1248,518.5,1125.5,25.2,190.9284117,1302.962818
1249,515.5,1128.5,27.4,188.1615926,1306.736335
1250,519.5,1124.5,27.4,191.8512801,1301.704167
1251,515.5,1128.5,27.4,188.1615926,1306.736335
1252,518.5,1125.5,27.4,190.9284117,1302.962818
1253,515.5,1127.5,27.4,188.1401792,1305.517097
1254,519.5,1125.5,27.4,191.8721804,1302.924558
1255,518.5,1125.5,27.4,190.9284117,1302.962818
1256,516.5,1129.5,27.4,189.1261236,1307.917095
1257,515.5,1129.5,27.4,188.1829999,1307.95523
1258,517.5,1126.5,27.4,190.0058411,1304.221063
1259,518.5,1127.5,27.4,190.9704602,1305.402507
1260,515.5,1130.5,27.4,188.2044013,1309.173781
1261,517.5,1127.5,27.4,190.0269951,1305.440705
1262,515.5,1133.5,27.4,188.268569,1312.827371
1263,514.5,1128.5,25.1,187.2183744,1306.774499
1264,513.5,1131.5,25.2,186.3401937,1310.468133
1265,511.5,1133.5,25.2,184.4985751,1312.979417
1266,512.5,1136.5,26.3,185.5063217,1316.591639
1267,515.5,1140.5,25.2,188.4180828,1321.340407
1268,514.5,1140.5,25.2,187.4764537,1321.378212
1269,514.5,1139.5,27.4,187.4549804,1320.163121
1270,513.5,1143.5,27.4,186.5996425,1325.059143
1271,513.5,1143.5,25.2,186.5996425,1325.059143
1272,512.5,1145.5,27.4,185.7019059,1327.52384
1273,515.5,1144.5,25.2,188.503387,1326.197466
1274,513.5,1146.5,26.3,186.6643678,1328.699196
1275,519.5,1153.5,25.2,192.4550028,1336.956182
1276,515.5,1149.5,26.3,188.6098822,1332.261102
1277,513.5,1152.5,27.4,186.7936546,1335.970087
1278,514.5,1151.5,25.2,187.7122612,1334.721647
1279,514.5,1155.5,27.4,187.7978286,1339.563576
1280,517.5,1156.5,25.2,190.6378745,1340.661212
1281,517.5,1156.5,25.2,190.6378745,1340.661212
1282,515.5,1160.5,27.4,188.8436451,1345.571123
1283,512.5,1158.5,25.2,185.9835433,1343.265988
1284,513.5,1161.5,26.3,186.9871762,1346.853449
1285,509.5,1162.5,25.2,183.2542574,1348.209606
1286,512.5,1162.5,25.2,186.0699941,1348.098164
1287,508.5,1166.5,25.2,182.4042079,1353.073031
1288,511.5,1173.5,27.4,185.37006,1361.395529
1289,505.5,1179.5,25.2,179.882395,1368.831022
1290,506.5,1181.5,27.4,180.8631106,1371.196601
1291,501.5,1185.5,27.4,176.2756108,1376.179328
1292,506.5,1184.5,27.4,180.9298913,1374.79741
1293,509.5,1189.5,25.2,183.845869,1380.682984
1294,504.5,1189.5,27.4,179.1713874,1380.864744
1295,504.5,1186.5,27.4,179.1039179,1377.269145
1296,504.5,1188.5,26.3,179.1489038,1379.666546
1297,506.5,1187.5,27.4,180.9966159,1378.395197
1298,505.5,1188.5,27.4,180.0838557,1379.630168
1299,506.5,1188.5,27.4,181.018845,1379.593789
1300,500.5,1195.5,27.4,175.5703679,1388.191585
1301,496.5,1197.5,25.2,171.8821289,1390.727162
1302,506.5,1190.5,27.4,181.0632846,1381.989965
1303,506.5,1191.5,27.4,181.085495,1383.187551
1304,496.5,1203.5,25.2,172.0228301,1397.891893
1305,504.5,1195.5,27.4,179.3061566,1388.046899
1306,505.5,1193.5,27.4,180.1955593,1385.617953
1307,506.5,1198.5,27.4,181.2407945,1391.561284
1308,501.5,1198.5,25.2,176.5727291,1391.741719
1309,496.5,1203.5,25.2,172.0228301,1397.891893
1310,505.5,1199.5,27.4,180.3293977,1392.792255
1311,499.5,1202.5,27.4,174.7980067,1396.590716
1312,507.5,1201.5,27.4,182.2405936,1395.10901
1313,506.5,1198.5,26.3,181.2407945,1391.561284
1314,507.5,1200.5,25.2,182.218575,1393.914738
1315,507.5,1201.5,27.4,182.2405936,1395.10901
1316,508.5,1200.5,25.2,183.1520773,1393.878703
1317,505.5,1201.5,27.4,180.3739606,1395.181018
1318,506.5,1200.5,26.3,181.28511,1393.950772
1319,507.5,1199.5,27.4,182.1965503,1392.720132
1320,508.5,1199.5,27.4,183.1301825,1392.684068
1321,508.5,1200.5,27.4,183.1520773,1393.878703
1322,507.5,1200.5,25.2,182.218575,1393.914738
1323,507.5,1201.5,25.2,182.2405936,1395.10901
1324,506.5,1205.5,27.4,181.3957905,1399.918656
1325,508.5,1204.5,26.3,183.2395952,1398.653908
1326,506.5,1207.5,27.4,181.4400195,1402.303478
1327,507.5,1206.5,25.2,182.3505942,1401.075373
1328,509.5,1213.5,27.4,184.3680071,1409.342984
1329,510.5,1214.5,27.4,185.3214481,1410.497354
1330,508.5,1212.5,25.2,183.4143383,1408.188338
1331,508.5,1210.5,25.2,183.3706891,1405.806725
1332,509.5,1214.5,27.4,184.3896871,1410.532989
1333,508.5,1216.5,27.4,183.5015637,1412.947582
1334,507.5,1217.5,25.2,182.5920562,1414.17211
1335,507.5,1223.5,27.4,182.7234511,1421.298879
1336,509.5,1229.5,25.2,184.7141625,1428.343344
1337,503.5,1234.5,27.4,179.2477199,1434.473982
1338,501.5,1235.5,27.4,177.4124979,1435.726932
1339,502.5,1234.5,25.2,178.318799,1434.509037
1340,501.5,1235.5,27.4,177.4124979,1435.726932
1341,500.5,1235.5,25.2,176.4837794,1435.761956
1342,500.5,1237.5,27.4,176.5291835,1438.126597
1343,500.5,1235.5,25.2,176.4837794,1435.761956
1344,491.5,1242.5,27.4,168.2938679,1444.345822
1345,499.5,1236.5,25.2,175.5779316,1436.979434
1346,497.5,1236.5,27.4,173.7209363,1437.049418
1347,498.5,1239.5,27.4,174.7182643,1440.55974
1348,498.5,1239.5,27.4,174.7182643,1440.55974
1349,489.5,1244.5,25.2,166.4871402,1446.774871
1350,498.5,1238.5,25.2,174.6953211,1439.378298
1351,496.5,1240.5,26.3,172.8853072,1441.81061
1352,497.5,1241.5,25.2,173.8362946,1442.956492
1353,497.5,1240.5,25.2,173.8132357,1441.775733
1354,496.5,1241.5,25.2,172.9084944,1442.99134
1355,494.5,1243.5,25.2,171.0998728,1445.421397
1356,493.5,1246.5,27.4,170.2430779,1448.994191
1357,496.5,1244.5,27.4,172.9780174,1446.531565
1358,493.5,1246.5,27.4,170.2430779,1448.994191
1359,496.5,1245.5,27.4,173.0011789,1447.710985
1360,495.5,1247.5,27.4,172.1204886,1450.103521
1361,497.5,1244.5,26.3,173.9054328,1446.496801
1362,493.5,1245.5,26.3,170.2195383,1447.815183
1363,498.5,1247.5,27.4,174.9015809,1449.999484
1364,494.5,1245.5,26.3,171.1467151,1447.780451
1365,494.5,1246.5,27.4,171.1701265,1448.959488
1366,487.5,1255.5,25.2,164.9000298,1459.797233
1367,489.5,1270.5,27.4,167.1105062,1477.328687
1368,490.5,1269.5,27.4,168.010578,1476.123549
1369,485.5,1270.5,25.2,163.4155218,1477.464774
1370,491.5,1269.5,27.4,168.9345792,1476.089495
1371,490.5,1269.5,27.4,168.010578,1476.123549
1372,490.5,1269.5,27.4,168.010578,1476.123549
1373,491.5,1269.5,27.4,168.9345792,1476.089495
1374,491.5,1269.5,27.4,168.9345792,1476.089495
1375,492.5,1270.5,27.4,169.8821277,1477.226607
1376,492.5,1270.5,27.4,169.8821277,1477.226607
1377,490.5,1269.5,27.4,168.010578,1476.123549
1378,491.5,1271.5,27.4,168.981849,1478.431451
1379,501.5,1258.5,27.4,177.9301779,1462.841852
1380,500.5,1252.5,27.4,176.8689118,1455.819609
1381,502.5,1252.5,27.4,178.7220233,1455.75052
1382,502.5,1252.5,27.4,178.7220233,1455.75052
1383,501.5,1254.5,26.3,177.8403837,1458.138631
1384,502.5,1255.5,25.2,178.7890318,1459.280465
1385,501.5,1253.5,27.4,177.8179195,1456.962011
1386,504.5,1256.5,25.2,180.6635902,1460.387591
1387,503.5,1257.5,25.2,179.7596443,1461.597725
1388,500.5,1253.5,25.2,176.8915102,1456.996527
1389,502.5,1258.5,25.2,178.8559845,1462.807476
1390,499.5,1257.5,27.4,176.0559797,1461.735341
1391,504.5,1263.5,25.2,180.817895,1468.61084
1392,500.5,1265.5,25.2,177.1622022,1471.094139
1393,493.5,1263.5,27.4,170.6422536,1468.987399
1394,499.5,1262.5,27.4,176.169391,1467.608389
1395,499.5,1261.5,25.2,176.1467213,1466.43443
1396,501.5,1266.5,27.4,178.1094682,1472.232676
1397,499.5,1267.5,27.4,176.2826454,1473.473313
1398,504.5,1270.5,25.2,180.971901,1476.818168
1399,498.5,1267.5,27.4,175.3580972,1473.507434
1400,500.5,1268.5,26.3,177.2297348,1474.61123
1401,502.5,1277.5,27.4,179.27873,1485.077318
1402,500.5,1270.5,27.4,177.2747255,1476.954336
1403,500.5,1271.5,27.4,177.2972114,1478.125403
1404,502.5,1277.5,27.4,179.27873,1485.077318
1405,498.5,1270.5,27.4,175.4263569,1477.022412
1406,500.5,1276.5,25.2,177.4095481,1483.975884
1407,496.5,1269.5,27.4,173.5551328,1475.919203
1408,498.5,1270.5,27.4,175.4263569,1477.022412
1409,497.5,1273.5,25.2,174.5708123,1480.568427
1410,496.5,1273.5,25.2,173.6471011,1480.602378
1411,500.5,1272.5,27.4,177.3196912,1479.296146
1412,499.5,1272.5,26.3,176.3957433,1479.330129
1413,498.5,1276.5,27.4,175.5627064,1484.043626
1414,498.5,1275.5,27.4,175.5399972,1482.874232
1415,501.5,1281.5,27.4,178.4445698,1489.784552
1416,500.5,1281.5,27.4,177.5217296,1489.818286
1417,497.5,1275.5,26.3,174.616504,1482.908129
1418,497.5,1276.5,27.4,174.6393403,1484.077495
1419,497.5,1279.5,27.4,174.7078116,1487.583655
1420,495.5,1283.5,26.3,172.9541734,1492.321365
1421,495.5,1284.5,26.3,172.977213,1493.488095
1422,496.5,1286.5,27.4,173.9452972,1495.786999
1423,495.5,1286.5,27.4,173.0232733,1495.820588
1424,498.5,1287.5,27.4,175.8120944,1496.885663
1425,499.5,1288.5,27.4,176.756608,1498.017651
1426,496.5,1291.5,27.4,174.0597033,1501.612744
1427,497.5,1292.5,27.4,175.0038659,1502.743504
1428,497.5,1291.5,25.2,174.9811302,1501.579291
1429,498.5,1295.5,27.4,175.9929926,1506.200874
1430,498.5,1296.5,27.4,176.0155768,1507.363831
1431,497.5,1296.5,27.4,175.0947462,1507.397148
1432,498.5,1299.5,27.4,176.0832922,1510.850781
1433,499.5,1301.5,25.2,177.0486399,1513.140634
1434,495.5,1301.5,25.2,173.3679166,1513.273348
1435,495.5,1305.5,27.4,173.4595812,1517.915249
1436,499.5,1306.5,25.2,177.1606816,1518.94276
1437,488.5,1307.5,27.4,167.0707999,1520.465335
1438,495.5,1308.5,27.4,173.5282635,1521.393323
1439,495.5,1309.5,25.2,173.551145,1522.552044
1440,495.5,1310.5,25.2,173.5740202,1523.710445
1441,489.5,1312.5,27.4,168.1080698,1526.223521
1442,496.5,1314.5,27.4,174.5839465,1528.308046
1443,488.5,1323.5,27.4,167.4503302,1538.968728
1444,480.5,1332.5,25.1,160.3365481,1549.599769
1445,485.5,1328.5,25.2,164.8193698,1544.831674
1446,491.5,1333.5,25.1,170.4343593,1550.395242
1447,486.5,1334.5,26.3,165.8789426,1551.70728
1448,487.5,1333.5,27.4,166.7708738,1550.524435
1449,487.5,1334.5,27.4,166.7945993,1551.675012
1450,489.5,1337.5,25.2,168.6964079,1555.060473
1451,491.5,1342.5,25,170.6431582,1560.740064
1452,485.5,1342.5,27.4,165.1548901,1560.932393
1453,486.5,1338.5,27.4,165.9742795,1556.306328
1454,488.5,1342.5,27.4,167.8988631,1560.836234
1455,486.5,1340.5,26.3,166.0219088,1558.603964
1456,490.5,1340.5,25.1,169.6817525,1558.47553
1457,487.5,1340.5,27.4,166.936816,1558.571857
1458,488.5,1341.5,27.4,167.8753143,1559.688149
1459,487.5,1341.5,27.4,166.960496,1559.72023
1460,486.5,1342.5,27.4,166.069512,1560.900341
1461,487.5,1343.5,27.4,167.0078367,1562.016032
1462,489.5,1348.5,27.4,168.954002,1567.686255
1463,488.5,1344.5,27.4,167.9459414,1563.131462
1464,487.5,1344.5,27.4,167.0314974,1563.163462
1465,488.5,1345.5,27.4,167.9694709,1564.278604
1466,484.5,1345.5,25.2,164.312408,1564.406491
1467,489.5,1348.5,25.2,168.954002,1567.686255
1468,488.5,1347.5,27.4,168.0165105,1566.571948
1469,486.5,1348.5,25.2,166.2121653,1567.781935
1470,488.5,1348.5,27.4,168.0400207,1567.71815
1471,489.5,1347.5,27.4,168.9306164,1566.540027
1472,489.5,1347.5,27.4,168.9306164,1566.540027
1473,488.5,1348.5,26.3,168.0400207,1567.71815
1474,489.5,1350.5,26.3,169.0007541,1569.977771
1475,488.5,1350.5,27.4,168.0870218,1570.009612
1476,488.5,1351.5,27.4,168.1105127,1571.154873
1477,490.5,1351.5,27.4,169.937764,1571.091243
1478,489.5,1352.5,27.4,169.0474805,1572.268034
1479,489.5,1354.5,27.4,169.0941815,1574.557045
1480,490.5,1355.5,27.4,170.0306683,1575.669372
1481,491.5,1357.5,27.4,170.9900153,1577.924904
1482,491.5,1358.5,27.4,171.0130886,1579.068056
1483,490.5,1360.5,27.4,170.1466559,1581.385
1484,491.5,1361.5,27.4,171.0822706,1582.495639
1485,491.5,1363.5,27.4,171.1283605,1584.779135
1486,491.5,1360.5,25.2,171.0592163,1581.353424
1487,485.5,1370.5,27.4,165.8220876,1592.949411
1488,487.5,1371.5,27.4,167.6678954,1594.025796
1489,491.5,1374.5,27.4,171.3814056,1597.316109
1490,479.5,1385.5,25.2,160.722427,1610.186455
1491,483.5,1382.5,27.4,164.2872589,1606.658245
1492,483.5,1382.5,27.4,164.2872589,1606.658245
1493,482.5,1383.5,27.4,163.401732,1607.824377
1494,479.5,1389.5,27.4,160.8198946,1614.721172
1495,481.5,1385.5,27.4,162.5406177,1610.124649
1496,482.5,1384.5,25.2,163.4257523,1608.959215
1497,482.5,1386.5,26.3,163.4737733,1611.227965
1498,483.5,1385.5,25.2,164.3589498,1610.062838
1499,479.5,1386.5,27.4,160.7468039,1611.320597
1500,478.5,1386.5,27.4,159.8378848,1611.351472
1501,479.5,1387.5,26.3,160.7711741,1612.45443
1502,479.5,1390.5,27.4,160.844245,1615.85408
1503,477.5,1389.5,27.4,159.0028305,1614.782763
1504,478.5,1389.5,27.4,159.9113449,1614.751968
1505,476.5,1390.5,27.4,158.1190709,1615.946387
1506,479.5,1393.5,27.4,160.9172563,1619.250957
1507,471.5,1396.5,25.2,153.7296828,1622.889938
1508,476.5,1392.5,27.4,158.1684897,1618.211122
1509,477.5,1393.5,27.4,159.1011762,1619.312339
1510,478.5,1395.5,27.4,160.0580855,1621.544643
1511,475.5,1392.5,27.4,157.2604149,1618.241837
1512,476.5,1393.5,27.4,158.193189,1619.343029
1513,475.5,1393.5,27.4,157.2852372,1619.373717
1514,475.5,1394.5,27.4,157.3100527,1620.505289
1515,477.5,1393.5,25.2,159.1011762,1619.312339
1516,475.5,1395.5,27.4,157.3348615,1621.636554
1517,473.5,1397.5,25.1,155.5696436,1623.959325
1518,476.5,1395.5,25.2,158.2425676,1621.605918
1519,474.5,1398.5,25.1,156.5019449,1625.059061
1520,478.5,1399.5,27.4,160.1557797,1626.066943
1521,479.5,1398.5,27.4,161.0388095,1624.906268
1522,477.5,1396.5,25.2,159.1748653,1622.706291
1523,477.5,1403.5,27.4,159.3465732,1630.614763
1524,479.5,1401.5,27.4,161.1116623,1628.295769
1525,480.5,1401.5,26.3,162.0187727,1628.265285
1526,475.5,1402.5,25.2,157.5083343,1629.546809
1527,480.5,1401.5,26.3,162.0187727,1628.265285
1528,481.5,1403.5,27.4,162.9739632,1630.493038
1529,480.5,1405.5,25.2,162.1153269,1632.780431
1530,480.5,1403.5,27.4,162.0670629,1630.523471
1531,482.5,1403.5,27.4,163.8808986,1630.462603
1532,477.5,1404.5,25.2,159.3710762,1631.743318
1533,479.5,1404.5,27.4,161.1844557,1631.68251
1534,481.5,1404.5,27.4,162.9979758,1631.621697
1535,480.5,1404.5,27.4,162.0911982,1631.652104
1536,482.5,1404.5,27.4,163.9047887,1631.591289
1537,481.5,1408.5,25.2,163.0939614,1636.133272
1538,479.5,1405.5,27.4,161.208707,1632.810811
1539,484.5,1408.5,25.1,165.8130349,1636.042356
1540,484.5,1408.5,25.2,165.8130349,1636.042356
1541,474.5,1414.5,27.4,156.8996078,1643.10247
1542,481.5,1410.5,27.4,163.1419151,1638.387224
1543,482.5,1411.5,27.4,164.0718376,1639.483515
1544,482.5,1412.5,27.4,164.0956759,1640.609753
1545,478.5,1416.5,27.4,160.5697989,1645.232034
1546,483.5,1414.5,27.4,165.0489565,1642.831164
1547,482.5,1415.5,27.4,164.1671518,1643.986636
1548,480.5,1415.5,25.2,162.3562546,1644.046881
1549,481.5,1416.5,25.2,163.2856203,1645.141751
1550,481.5,1419.5,27.4,163.3573853,1648.514897
1551,480.5,1419.5,27.4,162.4524429,1648.544915
1552,481.5,1419.5,27.4,163.3573853,1648.514897
1553,482.5,1422.5,27.4,164.3337033,1651.855362
1554,481.5,1421.5,27.4,163.4051963,1650.762139
1555,483.5,1422.5,27.4,165.2383496,1651.825418
1556,479.5,1426.5,27.4,161.7164684,1656.434597
1557,483.5,1423.5,27.4,165.2619949,1652.94833
1558,479.5,1425.5,25.2,161.6923547,1655.312699
1559,481.5,1421.5,26,163.4051963,1650.762139
1560,480.5,1423.5,27.4,162.5485271,1653.038079
1561,481.5,1425.5,27.4,163.5007406,1655.252973
1562,481.5,1425.5,27.4,163.5007406,1655.252973
1563,482.5,1425.5,27.4,164.4049859,1655.223108
1564,482.5,1425.5,27.4,164.4049859,1655.223108
1565,478.5,1424.5,27.4,160.7639722,1654.220385
1566,480.5,1426.5,27.4,162.6205219,1656.40476
1567,480.5,1424.5,25.2,162.5725319,1654.16061
1568,480.5,1429.5,27.4,162.6924584,1659.768709
1569,479.5,1430.5,27.4,161.8128579,1660.919152
1570,476.5,1433.5,27.4,159.175687,1664.36835
1571,478.5,1437.5,27.4,161.0786086,1668.785014
1572,479.5,1438.5,27.4,162.0053243,1669.873724
1573,478.5,1439.5,27.4,161.1269161,1671.021187
1574,479.5,1440.5,27.4,162.0533759,1672.109343
1575,479.5,1442.5,27.4,162.1014016,1674.343755
1576,479.5,1444.5,27.4,162.1494013,1676.576961
1577,478.5,1446.5,27.4,161.2957871,1678.838285
1578,479.5,1446.5,27.4,162.1973752,1678.808962
1579,479.5,1447.5,27.4,162.2213524,1679.92451
1580,479.5,1449.5,27.4,162.2692874,1682.154704
1581,479.5,1451.5,27.4,162.3171965,1684.383695
1582,481.5,1450.5,27.4,164.0955565,1683.210903
1583,480.5,1452.5,27.4,163.2420376,1685.468568
1584,483.5,1454.5,27.4,165.991837,1687.608437
1585,477.5,1457.5,25.1,160.66029,1691.121547
1586,488.5,1452.5,27.4,170.4504575,1685.235152
1587,475.5,1457.5,27.4,158.8599496,1691.17963
1588,479.5,1461.5,25.2,162.5563552,1695.51064
1589,476.5,1461.5,27.4,159.8571378,1695.597465
1590,475.5,1464.5,27.4,159.0305378,1698.958343
1591,475.5,1468.5,25.2,159.1278724,1703.396744
1592,469.5,1472.5,25.2,153.8357616,1708.00232
1593,471.5,1476.5,27.4,155.7311197,1712.373466
1594,469.5,1481.5,27.4,154.0606352,1717.959209
1595,469.5,1483.5,27.4,154.1105333,1720.168583
1596,469.5,1486.5,27.4,154.1853303,1723.480422
1597,469.5,1487.5,27.4,154.2102492,1724.583775
1598,469.5,1488.5,27.4,154.2351615,1725.686833
1599,461.5,1490.5,27.4,147.1183825,1728.117661
1600,468.5,1490.5,27.4,153.3890228,1727.920264
1601,468.5,1490.5,27.4,153.3890228,1727.920264
1602,468.5,1492.5,27.4,153.4390398,1730.124259
1603,469.5,1491.5,27.4,154.3098581,1728.99423
1604,467.5,1493.5,27.4,152.5684884,1731.253941
1605,467.5,1494.5,27.4,152.5935997,1732.355175
1606,469.5,1493.5,27.4,154.3596225,1731.197684
1607,467.5,1495.5,27.4,152.6187043,1733.456114
1608,468.5,1495.5,27.4,153.5140151,1733.428036
1609,468.5,1496.5,27.4,153.5389935,1734.528704
1610,469.5,1498.5,27.4,154.4839169,1736.701152
1611,468.5,1498.5,27.4,153.5889302,1736.729157
1612,467.5,1499.5,27.4,152.7190555,1737.85692
1613,468.5,1499.5,27.4,153.6138885,1737.828941
1614,469.5,1499.5,27.4,154.5087557,1737.800961
1615,468.5,1500.5,27.4,153.6388401,1738.92843
1616,469.5,1501.5,27.4,154.5584136,1739.999695
1617,468.5,1501.5,27.4,153.663785,1740.027625
1618,468.5,1501.5,27.4,153.663785,1740.027625
1619,468.5,1502.5,27.4,153.6887233,1741.126526
1620,468.5,1502.5,27.4,153.6887233,1741.126526
1621,469.5,1501.5,27.4,154.5584136,1739.999695
1622,468.5,1502.5,27.4,153.6887233,1741.126526
1623,469.5,1503.5,27.4,154.6080448,1742.197251
1624,470.5,1503.5,27.4,155.5024689,1742.169369
1625,470.5,1504.5,27.4,155.5271553,1743.267731
1626,469.5,1503.5,27.4,154.6080448,1742.197251
1627,468.5,1504.5,26.3,153.7385797,1743.323445
1628,469.5,1504.5,27.4,154.6328504,1743.295588
1629,468.5,1510.5,27.4,153.8879891,1749.907148
1630,470.5,1510.5,27.4,155.6751349,1749.851731
1631,473.5,1511.5,27.4,158.3803928,1750.864976
1632,474.5,1513.5,27.4,159.3223088,1753.029217
1633,474.5,1514.5,27.4,159.3464534,1754.124742
1634,469.5,1521.5,25.2,155.0535325,1761.922427
1635,471.5,1517.5,27.4,156.7402692,1757.492181
1636,471.5,1518.5,27.4,156.7647445,1758.586461
1637,471.5,1519.5,27.4,156.7892132,1759.680449
1638,472.5,1523.5,27.4,157.7791358,1764.026088
1639,470.5,1526.5,27.4,156.0685883,1767.357505
1640,470.5,1536.5,27.4,156.3136444,1778.260694
1641,466.5,1538.5,27.4,152.8017057,1780.545932
1642,464.5,1538.5,26.3,151.0214733,1780.599969
1643,462.5,1539.5,27.4,149.2667782,1781.741948
1644,465.5,1542.5,27.4,152.0117219,1784.923286
1645,461.5,1539.5,27.4,148.3768988,1781.768939
1646,461.5,1540.5,27.4,148.4024118,1782.85657
1647,460.5,1541.5,27.4,147.5383084,1783.970853
1648,463.5,1541.5,26.3,150.2072385,1783.890026
1649,461.5,1541.5,27.4,148.4279179,1783.943912
1650,462.5,1543.5,27.4,149.3683172,1786.090833
1651,458.5,1542.5,27.4,145.7850443,1785.111711
1652,458.5,1542.5,27.4,145.7850443,1785.111711
1653,459.5,1543.5,27.4,146.7001966,1786.171511
1654,456.5,1549.5,27.4,144.1887282,1792.765955
1655,461.5,1547.5,27.4,148.5808122,1790.461884
1656,458.5,1547.5,27.4,145.9142075,1790.542268
1657,454.5,1551.5,27.4,142.4642981,1794.98829
1658,460.5,1548.5,26.3,147.7174866,1791.573973
1659,458.5,1548.5,27.4,145.9400195,1791.627512
1660,459.5,1549.5,26.3,146.8544236,1792.685723
1661,453.5,1551.5,25.2,141.5761034,1795.014982
1662,458.5,1550.5,27.4,145.9916229,1793.797135
1663,457.5,1550.5,27.4,145.1031755,1793.823855
1664,453.5,1554.5,27.4,141.6552004,1798.266025
1665,457.5,1551.5,27.4,145.1290846,1794.908209
1666,454.5,1555.5,27.4,142.5692765,1799.322535
1667,457.5,1552.5,27.4,145.1549868,1795.992275
1668,458.5,1551.5,26.3,146.0174143,1794.881513
1669,462.5,1554.5,25.2,149.6469925,1798.026414
1670,462.5,1558.5,27.4,149.7481269,1802.357974
1671,459.5,1552.5,26.3,146.9314447,1795.93893
1672,460.5,1553.5,25.2,147.8452668,1796.996107
1673,456.5,1557.5,26.2,144.3968039,1801.434832
1674,458.5,1557.5,27.4,146.1720189,1801.38173
1675,459.5,1557.5,27.4,147.0596769,1801.355178
1676,460.5,1557.5,27.4,147.9473687,1801.328625
1677,461.5,1558.5,27.4,148.8604852,1802.384505
1678,458.5,1557.5,25.2,146.1720189,1801.38173
1679,452.5,1566.5,27.4,141.0845584,1811.270636
1680,459.5,1559.5,25.2,147.1109221,1803.519663
1681,458.5,1557.5,27.4,146.1720189,1801.38173
1682,461.5,1561.5,27.4,148.9366178,1805.630082
1683,461.5,1561.5,27.4,148.9366178,1805.630082
1684,461.5,1564.5,25.2,149.0126898,1808.873073
1685,462.5,1563.5,25.2,149.8743939,1807.765953
1686,461.5,1562.5,27.4,148.9619819,1806.711366
1687,463.5,1561.5,27.4,150.7112304,1805.577164
1688,461.5,1564.5,25.2,149.0126898,1808.873073
1689,463.5,1560.5,26.3,150.6860944,1804.495544
1690,463.5,1564.5,27.4,150.7865983,1808.820299
1691,459.5,1566.5,25.2,147.2900659,1811.086307
1692,462.5,1562.5,26.3,149.8491539,1806.684932
1693,461.5,1567.5,27.4,149.0887011,1812.113482
1694,463.5,1567.5,27.4,150.8619062,1812.060851
1695,462.5,1566.5,27.4,149.9500737,1811.007294
1696,459.5,1570.5,27.4,147.3922844,1815.403794
1697,461.5,1571.5,27.4,149.1899555,1816.430014
1698,456.5,1573.5,25.2,144.8116308,1818.717404
1699,462.5,1570.5,27.4,150.0508862,1815.325068
1700,461.5,1575.5,27.4,149.2911025,1820.741968
1701,462.5,1575.5,27.4,150.1767516,1820.715845
1702,460.5,1577.5,27.4,148.4562541,1822.922305
1703,463.5,1577.5,27.4,151.1124998,1822.844078
1704,463.5,1578.5,27.4,151.1375227,1823.920829
1705,462.5,1579.5,27.4,150.2773238,1825.023323
1706,459.5,1578.5,27.4,147.5963962,1824.025034
1707,462.5,1579.5,27.4,150.2773238,1825.023323
1708,463.5,1580.5,27.4,151.1875484,1826.073474
1709,462.5,1581.5,27.4,150.3275699,1827.17535
1710,462.5,1581.5,27.4,150.3275699,1827.17535
1711,462.5,1581.5,27.4,150.3275699,1827.17535
1712,462.5,1581.5,27.4,150.3275699,1827.17535
1713,462.5,1581.5,27.4,150.3275699,1827.17535
1714,461.5,1582.5,27.4,149.4678518,1828.276892
1715,460.5,1583.5,27.4,148.6083939,1829.378101
1716,461.5,1583.5,27.4,149.4930749,1829.352169
1717,461.5,1584.5,27.4,149.5182914,1830.427162
1718,462.5,1587.5,25.2,150.4781486,1833.624594
1719,460.5,1584.5,27.4,148.6337271,1830.45307
1720,459.5,1587.5,27.4,147.8255053,1833.702103
1721,459.5,1587.5,27.4,147.8255053,1833.702103
1722,457.5,1588.5,25.2,146.0828996,1834.827531
1723,457.5,1595.5,27.4,146.2623012,1842.335896
1724,458.5,1596.5,27.4,147.1709693,1843.381764
1725,456.5,1599.5,27.4,145.481983,1846.645701
1726,459.5,1598.5,27.4,148.1047872,1845.498365
1727,456.5,1600.5,27.4,145.5076738,1847.716034
1728,457.5,1602.5,27.4,146.441371,1849.830374
1729,457.5,1606.5,27.4,146.543548,1854.106712
1730,458.5,1606.5,27.4,147.4254533,1854.081328
1731,455.5,1611.5,25.2,144.9085657,1859.49632
1732,455.5,1602.5,26.3,144.6767323,1849.881329
1733,457.5,1611.5,27.4,146.6711176,1859.445788
1734,456.5,1609.5,27.4,145.7385857,1857.336317
1735,457.5,1614.5,27.4,146.7475785,1862.645853
1736,458.5,1613.5,27.4,147.6031925,1861.554226
1737,455.5,1616.5,25.2,145.0371242,1864.828121
1738,457.5,1616.5,27.4,146.7985189,1864.777823
1739,456.5,1619.5,27.4,145.994512,1867.99875
1740,452.5,1622.5,27.4,142.5514075,1871.292028
1741,450.5,1621.5,26.3,140.765496,1870.278039
1742,449.5,1624.5,26.3,139.9646218,1873.494144
1743,448.5,1626.5,27.4,139.1379795,1875.645038
1744,454.5,1632.5,25.2,144.5685736,1881.867514
1745,449.5,1637.5,27.4,140.3063638,1887.293063
1746,445.5,1642.5,27.4,136.9278756,1892.685931
1747,454.5,1649.5,26.3,145.0045297,1899.866832
1748,444.5,1647.5,27.4,136.1843777,1897.997661
1749,445.5,1648.5,27.4,137.0877551,1899.029872
1750,447.5,1646.5,27.4,138.7883145,1896.86745
1751,446.5,1650.5,27.4,138.0174297,1901.117948
1752,444.5,1656.5,25.2,136.4248182,1907.49714
1753,447.5,1652.5,27.4,138.9466513,1903.205007
1754,446.5,1651.5,27.4,138.0439233,1902.173768
1755,445.5,1653.5,27.4,137.2207956,1904.308859
1756,447.5,1654.5,27.4,138.9993749,1905.315308
1757,447.5,1655.5,27.4,139.0257263,1906.370044
1758,447.5,1652.5,27.4,138.9466513,1903.205007
1759,446.5,1658.5,26.3,138.229184,1909.556759
1760,445.5,1657.5,27.4,137.3271025,1908.527066
1761,446.5,1658.5,27.4,138.229184,1909.556759
1762,443.5,1660.5,25.2,135.6562705,1911.736056
1763,448.5,1660.5,27.4,140.0327389,1911.615453
1764,444.5,1660.5,26.3,136.5314986,1911.711937
1765,448.5,1661.5,27.4,140.0589347,1912.668553
1766,442.5,1660.5,25.2,134.7810752,1911.760174
1767,447.5,1662.5,27.4,139.2099927,1913.745454
1768,447.5,1662.5,27.4,139.2099927,1913.745454
1769,446.5,1662.5,27.4,138.3348947,1913.76953
1770,446.5,1662.5,27.4,138.3348947,1913.76953
1771,444.5,1662.5,25.2,136.5847969,1913.817679
1772,447.5,1664.5,27.4,139.2625782,1915.85023
1773,448.5,1664.5,27.4,140.1374807,1915.826199
1774,448.5,1664.5,27.4,140.1374807,1915.826199
1775,449.5,1665.5,27.4,141.0384702,1916.854186
1776,448.5,1665.5,27.4,140.163649,1916.878195
1777,448.5,1666.5,27.4,140.1898104,1917.929917
1778,447.5,1667.5,26.3,139.3414047,1919.005325
1779,445.5,1670.5,27.4,137.671831,1922.205729
1780,447.5,1670.5,27.4,139.4201694,1922.157943
1781,450.5,1671.5,27.4,142.0688217,1923.136649
1782,450.5,1671.5,27.4,142.0688217,1923.136649
1783,448.5,1678.5,25.2,140.503214,1930.529118
1784,450.5,1674.5,27.4,142.1464789,1926.286172
1785,453.5,1678.5,27.4,144.8702418,1930.410544
1786,444.5,1687.5,25.1,137.2486757,1940.046629
1787,446.5,1689.5,27.4,139.0455531,1942.090625
1788,447.5,1679.5,27.4,139.6560926,1931.600957
1789,450.5,1683.5,27.4,142.3790853,1935.719922
1790,452.5,1686.5,27.4,144.201525,1938.812508
1791,448.5,1691.5,27.4,140.8416263,1944.133706
1792,450.5,1696.5,25.2,142.7141079,1949.307339
1793,444.5,1697.5,25.2,137.5130149,1950.490311
1794,441.5,1701.5,27.4,135.0069442,1954.729727
1795,442.5,1702.5,27.4,135.904044,1955.748276
1796,440.5,1704.5,27.4,134.2169114,1957.877178
1797,436.5,1710.5,25.2,130.9000976,1964.210319
1798,437.5,1703.5,27.4,131.5795585,1956.90545
1799,439.5,1704.5,27.4,133.3468097,1957.900297
1800,435.5,1704.5,27.4,129.866727,1957.992765
1801,435.5,1704.5,27.4,129.866727,1957.992765
1802,437.5,1706.5,27.4,131.6609724,1960.027885
1803,434.5,1706.5,27.4,129.0517331,1960.097097
1804,438.5,1706.5,27.4,132.5307837,1960.004812
1805,437.5,1705.5,27.4,131.6338415,1958.987344
1806,435.5,1710.5,27.4,130.030802,1964.2333
1807,435.5,1711.5,27.4,130.058123,1965.272442
1808,435.5,1710.5,27.4,130.030802,1964.2333
1809,434.5,1712.5,27.4,129.2163989,1966.334249
1810,433.5,1713.5,27.4,128.3749251,1967.39574
1811,432.5,1713.5,27.4,127.5060645,1967.418652
1812,431.5,1714.5,26.3,126.6649859,1968.479804
1813,433.5,1715.5,27.4,128.4299674,1969.472041
1814,433.5,1715.5,27.4,128.4299674,1969.472041
1815,432.5,1715.5,27.4,127.5613318,1969.494909
1816,435.5,1713.5,27.4,130.1127435,1967.349914
1817,432.5,1716.5,27.4,127.5889546,1970.532632
1818,435.5,1713.5,27.4,130.1127435,1967.349914
1819,433.5,1717.5,27.4,128.484981,1971.547262
1820,433.5,1716.5,27.4,128.4574778,1970.509787
1821,435.5,1715.5,27.4,130.1673356,1969.426304
1822,436.5,1715.5,27.4,131.0360681,1969.403434
1823,434.5,1717.5,27.4,129.353424,1971.524438
1824,433.5,1719.5,27.4,128.539966,1973.621404
1825,436.5,1716.5,27.4,131.063241,1970.441246
1826,432.5,1720.5,27.4,127.6993743,1974.680826
1827,435.5,1720.5,27.4,130.3036915,1974.612555
1828,438.5,1718.5,26.3,132.8544526,1972.470452
1829,434.5,1722.5,27.4,129.490271,1976.707881
1830,438.5,1718.5,27.4,132.8544526,1972.470452
1831,439.5,1718.5,27.4,133.7229445,1972.447646
1832,439.5,1722.5,27.4,133.8301601,1976.594306
1833,440.5,1723.5,27.4,134.7249089,1977.607601
1834,442.5,1721.5,25.2,136.4080244,1975.489823
1835,439.5,1722.5,27.4,133.8301601,1976.594306
1836,440.5,1722.5,27.4,134.6982347,1976.571588
1837,438.5,1727.5,27.4,133.096542,1981.794175
1838,439.5,1727.5,27.4,133.9640229,1981.771569
1839,441.5,1722.5,27.4,135.5663416,1976.54887
1840,437.5,1731.5,25.2,132.3369554,1985.953574
1841,443.5,1733.5,27.4,137.5919837,1987.885513
1842,438.5,1738.5,27.4,133.3916613,1993.16027
1843,439.5,1739.5,27.4,134.2845852,1994.169602
1844,442.5,1750.5,25.2,137.1724747,2005.434305
1845,443.5,1765.5,25.1,138.4289965,2020.812948
1846,450.5,1758.5,27.4,144.2963987,2013.479858
1847,448.5,1747.5,27.4,142.2863666,2002.214015
1848,449.5,1747.5,27.4,143.1519299,2002.191842
1849,449.5,1747.5,27.4,143.1519299,2002.191842
1850,445.5,1782.5,27.4,140.5939052,2038.152256
1851,450.5,1771.5,27.4,144.6249543,2026.804998
1852,445.5,1777.5,27.4,140.4652573,2033.04757
1853,444.5,1748.5,27.4,138.8504891,2003.3321
1854,447.5,1748.5,27.4,141.4465554,2003.265653
1855,452.5,1768.5,27.4,146.2758389,2023.690507
1856,447.5,1777.5,27.4,142.1895483,2033.004535
1857,456.5,1747.5,27.4,149.211771,2002.036606
1858,455.5,1747.5,27.4,148.3459832,2002.058785
1859,444.5,1774.5,27.4,139.5255585,2030.003176
1860,446.5,1748.5,27.4,140.5811679,2003.287803
1861,448.5,1748.5,27.4,142.311975,2003.243503
1862,452.5,1768.5,27.4,146.2758389,2023.690507
1863,446.5,1774.5,27.4,141.250451,2029.960012
1864,446.5,1748.5,27.4,140.5811679,2003.287803
1865,441.5,1746.5,27.4,136.2019244,2001.339604
1866,448.5,1748.5,27.4,142.311975,2003.243503
1867,449.5,1748.5,27.4,143.1774266,2003.221351
1868,460.5,1749.5,25.2,152.7237718,2004.007117
1869,447.5,1768.5,27.4,141.9595604,2023.799084
1870,444.5,1774.5,27.4,139.5255585,2030.003176
1871,448.5,1750.5,25.2,142.3631718,2005.301678
1872,437.5,1749.5,27.4,132.8209521,2004.516093
1873,430.5,1768.5,27.4,127.2901753,2024.168098
1874,435.5,1767.5,27.4,131.5768242,2023.035699
1875,437.5,1749.5,27.4,132.8209521,2004.516093
1876,441.5,1767.5,27.4,136.7548247,2022.905331
1877,431.5,1768.5,27.4,128.1528254,2024.146398
1878,417.5,1752.5,27.4,115.6150579,2008.042355
1879,429.5,1753.5,25.2,126.0130201,2008.80558
1880,436.5,1767.5,27.4,132.4397446,2023.013973
1881,426.5,1751.5,27.4,123.3642936,2006.81604
1882,426.5,1751.5,27.4,123.3642936,2006.81604
1883,435.5,1767.5,27.4,131.5768242,2023.035699
1884,426.5,1751.5,27.4,123.3642936,2006.81604
1885,433.5,1752.5,27.4,129.443107,2007.689643
1886,431.5,1768.5,27.4,128.1528254,2024.146398
1887,416.5,1754.5,25.2,114.8093499,2010.119036
1888,401.5,1765.5,25.2,102.1950841,2021.72681
1889,397.5,1749.5,27.4,98.24769634,2005.400236
1890,393.5,1768.5,27.4,95.39450648,2024.970445
1891,387.5,1756.5,27.4,89.83892433,2012.808818
1892,392.5,1766.5,25.2,94.4696865,2022.945938
1893,385.5,1760.5,25.2,88.24395707,2016.953942
1894,373.5,1763.5,25.2,78.00271306,2020.288326
1895,362.5,1767.5,25.2,68.66962194,2024.619532
1896,350.5,1764.5,25.2,58.23588808,2021.811757
1897,345.5,1764.5,25.2,53.93362308,2021.92036
1898,329.5,1767.5,25.2,40.28768824,2025.334113
1899,329.5,1767.5,25.2,40.28768824,2025.334113
1900,319.5,1761.5,27.4,31.45525406,2019.416687
1901,315.5,1768.5,27.4,28.29747934,2026.658295
1902,303.5,1771.5,27.4,18.11641575,2029.979047
1903,308.5,1768.5,27.4,22.28538176,2026.809532
1904,316.5,1763.5,27.4,28.95601537,2021.527494
1905,303.5,1771.5,27.4,18.11641575,2029.979047
1906,310.5,1768.5,27.4,24.00296567,2026.766325
1907,295.5,1765.5,25.2,10.99699669,2024.026933
1908,284.5,1775.5,27.4,1.98904974,2034.464745
1909,279.5,1779.5,27.4,-2.120606657,2038.643973
1910,267.5,1791.5,27.4,-11.85500483,2051.088063
1911,271.5,1782.5,27.4,-8.838110106,2041.865482
1912,282.5,1773.5,27.4,0.187175876,2032.46987
1913,287.5,1774.5,27.4,4.517711559,2033.381598
1914,294.5,1768.5,27.4,10.26583788,2027.111888
1915,300.5,1771.5,25.2,15.54174053,2030.043645
1916,308.5,1766.5,25.2,22.20346788,2024.766991
1917,310.5,1768.5,25.2,24.00296567,2026.766325
1918,322.5,1767.5,25.2,34.27171684,2025.485579
1919,331.5,1764.5,27.4,41.89150218,2022.22434

==> SI_files/Dataset_S3_3D_viscous_marker.csv <==
frame,y,x,yn,xn
208,587.8571429,288,245.2722403,139.184725
209,587.8571429,288.2380952,245.2758531,139.5591422
210,588.7916667,289.5,246.2977858,141.4775732
211,588.6818182,289.9545455,246.18673,142.199729
212,588.7727273,290.8181818,246.2971988,143.5504806
219,590.7727273,295.0454545,248.5048096,150.048327
221,591.72,296.92,249.5475879,152.9229514
365,575.0952381,396.6190476,233.4336086,307.9053869
367,575,399,233.3731882,311.5260415
368,574.5652174,400.3913043,232.9384492,313.6651081
369,575.0434783,401.6086957,233.4627201,315.4803114
370,574.9230769,402.7692308,233.3553914,317.2474458
371,575.2,404.04,233.668309,319.1552466
372,575.5454545,405.2727273,234.0526378,321.000236
373,575.52,406.84,234.0519433,323.3749648
375,576.1428571,408.2380952,234.7307207,325.4506914
376,576.8076923,409.1153846,235.4447849,326.7350573
379,577.8,411.28,236.5242087,329.9445098
380,577.875,411.625,236.6087234,330.4612105
381,577.7916667,412.125,236.5292083,331.2223254
382,578,412.8076923,236.7593919,332.2405799
383,578.125,413.2916667,236.8986961,332.9637955
384,578.7692308,414.3461538,237.5931782,334.5152653
385,578.7083333,415.1666667,237.5423232,335.7582659
386,578.6153846,416.2307692,237.4617161,337.370753
387,579.047619,418,237.9444456,340.012846
389,579.8636364,420.7727273,238.8460783,344.1418128
391,581.0869565,425.0434783,240.1980959,350.4969364
529,561.625,513.125,221.4108545,482.456664
530,561.4782609,514.0869565,221.2766838,483.8734288
531,561.6818182,515.7727273,221.5181323,486.3274617
532,561.8518519,516.7407407,221.711697,487.7329189
534,561.7307692,519.3076923,221.6334,491.4920836
535,561.6153846,520.3461538,221.5330842,493.0159562
536,561.6,521.92,221.5459668,495.3150301
537,561.7142857,523.25,221.6883793,497.2494455
538,561.9642857,524.2142857,221.9642191,498.641493
539,562.0357143,526,222.0704737,501.2415753
540,562.2692308,527.0384615,222.3304737,502.7415417
541,562.56,528.08,222.6495536,504.2421756
542,563.2666667,528.8333333,223.3926501,505.2977087
543,562.92,529.84,223.0529321,506.7846542
544,563.7333333,531.0666667,223.9143672,508.5224558
545,564.1481481,531.5185185,224.3504728,509.1556177
546,564.3333333,532.3,224.555465,510.2820798
547,564.7586207,532.6896552,225.0011837,510.8238998
548,565.2,533.7,225.4744344,512.2677723
549,565.3225806,534.3548387,225.6124064,513.2130302
550,565.4444444,535.3333333,225.7553535,514.6286866
551,565.6428571,536.1428571,225.9742189,515.7939111
552,565.8275862,536.862069,226.1772871,516.8282987
553,566.3103448,537.7241379,226.6901496,518.0524674
554,566.7241379,539.5172414,227.1478987,520.6326111
555,566.8214286,541.2142857,227.2776266,523.0906735
556,567.5714286,543.1428571,228.0837164,525.8448851
557,567.3043478,545.173913,227.8436033,528.8057821
558,568.5217391,547.5217391,229.1374485,532.1367099
559,568.7692308,550,229.4343911,535.7110222
680,548.5833333,630.4583333,210.2722474,651.8725816
681,548.4347826,633.3043478,210.1774211,655.8964755
682,548.8695652,634.9565217,210.6513086,658.2021811
683,549.04,636.76,210.8596063,660.7344281
684,549.3636364,638.5909091,211.2238118,663.2954727
685,549.1304348,639.7826087,211.01051,664.9860912
686,549.3913043,641.1304348,211.3014018,666.8686524
687,549.5416667,641.875,211.4684187,667.9079436
688,549.9565217,643.2608696,211.9159897,669.8343757
689,549.8888889,644.2962963,211.8675234,671.2938978
690,549.9,645.7666667,211.9073063,673.3597388
691,549.9642857,646.9285714,211.9949601,674.9885759
692,549.9032258,648.3225806,211.9600727,676.9495139
693,549.8666667,649.8,211.9516679,679.0253743
694,550.5135135,651.3243243,212.6362034,681.1289062
695,550.8125,652.625,212.9639877,682.9367989
696,551,653.8888889,213.1780654,684.6985654
697,551.4,655.2285714,213.6086005,686.5542543
698,551.6857143,656.3714286,213.9195405,688.1397306
699,552,656.8888889,214.2473917,688.8474907
700,552.1428571,657.5142857,214.4038395,689.7154623
701,552.2777778,658.3888889,214.5568956,690.9326578
702,552.4411765,659.7058824,214.7471147,692.7669733
703,552.483871,660.1935484,214.799553,693.4470042
704,553.0625,660.40625,215.3887484,693.7132637
705,552.8857143,661.3142857,215.2271023,694.9929925
706,553.4871795,661.8461538,215.8452629,695.7042778
707,553.9393939,662.4848485,216.3144508,696.5729652
708,554.6285714,664.4,217.0468648,699.2127098
709,554.7297297,665.4594595,217.1687426,700.6874819
710,554.96875,667.34375,217.4451663,703.3060948
711,554.9677419,669.1612903,217.4777282,705.8430737
712,555.7307692,671.4230769,218.2900439,708.9570811
713,556.2857143,673.5714286,218.8896586,711.9221098
714,556.3529412,676.1470588,219.0045488,715.506478
715,556.72,679.04,219.4274707,719.513565
716,556.4782609,681.4347826,219.2272521,722.8571322
717,556.5238095,684.1904762,219.3232481,726.6844101
813,561.28,741.76,225.1132407,805.7260536
814,561.7391304,744.3478261,225.6162781,809.2350314
831,537.625,754.2916667,201.7418624,824.0038473
832,537.0740741,758.5925926,201.281705,829.8752607
833,537.0357143,761.5714286,201.3049603,833.9200646
834,537.3,763.7,201.61187,836.7935347
835,537.2333333,765.5666667,201.5839667,839.3268758
836,537.5517241,767.0689655,201.9315409,841.3461007
837,537.78125,768.625,202.1917493,843.4416111
838,538.15625,769.6875,202.5863735,844.8610174
839,537.9444444,771.1944444,202.4065944,846.9106183
840,537.9210526,772.4210526,202.4084282,848.5708061
841,538,773.7352941,202.513703,850.3436775
842,538.3513514,775.1081081,202.8908292,852.1814555
843,538.1578947,776.4736842,202.7264322,854.035912
844,538.0952381,777.7142857,202.6894539,855.7143305
845,538.1,779.125,202.722923,857.61835
846,538.5135135,780.3783784,203.1589653,859.289008
847,538.255814,782.1860465,202.9398971,861.7398532
848,538.5675676,783.1621622,203.2691196,863.0403945
849,539,784.3414634,203.7220855,864.6084074
850,539.3846154,785.4358974,204.1257808,866.0638974
851,539.7179487,786.1282051,204.4703586,866.9799467
852,540.0243902,786.2682927,204.7771649,867.1534502
853,540.4736842,787.3421053,205.2442864,868.5771948
854,540.3809524,788.1904762,205.1692852,869.7238787
855,541,789,205.7992696,870.7828301
856,540.925,789.825,205.7412995,871.8966398
857,541.5609756,790.5365854,206.3859601,872.8225083
858,541.5263158,791.0526316,206.3618064,873.518326
859,541.5263158,791.7368421,206.3753491,874.4384415
860,541.8974359,792.6153846,206.7605868,875.6013587
861,542.3157895,793.3947368,207.1905352,876.6283691
862,542.5128205,794.2307692,207.4022028,877.7422317
863,542.5365854,795.902439,207.4585346,879.9867656
864,543.6052632,797.4736842,208.5478712,882.0440762
865,543.7142857,799.3428571,208.6921632,884.5472717
866,543.8571429,801.6,208.877374,887.5677086
867,545,804.0294118,210.0554087,890.7681951
868,544.7333333,806.2333333,209.8339427,893.7332536
869,544.7407407,808.962963,209.8937384,897.3864124
870,544.625,812,209.8377106,901.4535759
871,545,814.3461538,210.2533138,904.5704616
962,547.9047619,862.6666667,214.0222824,968.5244929
965,548.6363636,869.5909091,214.8671171,977.6006889
966,548.5652174,872.7826087,214.8559063,981.7972168
968,549.5714286,878.2857143,215.9416745,988.9713969
969,549.2380952,880.3809524,215.6534562,991.7330362
982,531.3333333,868.875,197.8972387,977.4649211
984,526.047619,882.2857143,193.0083544,995.296592
985,524.4137931,888.1034483,191.537574,1002.979038
986,524.0384615,892.5384615,191.2672862,1008.786653
987,524,895.5333333,191.2947301,1012.694321
988,524,897.4814815,191.3369641,1015.233305
989,524.6774194,899.1612903,192.0338768,1017.390565
990,524.4242424,900.8181818,191.8228041,1019.559228
991,524.3870968,902.2258065,191.8169646,1021.39279
992,525,903.3939394,192.4394306,1022.884547
993,524.9714286,904.6285714,192.4381336,1024.491472
994,525.1142857,906.0857143,192.6085602,1026.379132
995,525.1714286,907.4,192.6924584,1028.084405
996,524.975,908.875,192.5327787,1030.009102
997,525.3421053,910.2368421,192.9193986,1031.760647
998,525.2325581,911.5116279,192.8400427,1033.420147
999,525.275,913.45,192.9228667,1035.932759
1000,525.6666667,914.7692308,193.3321192,1037.625689
1001,525.5,916.2368421,193.2012825,1039.535348
1002,525.8139535,917.5116279,193.5338146,1041.172944
1003,526.0444444,918.8,193.7853286,1042.831164
1004,526.2619048,919.7142857,194.0161782,1044.005193
1005,527.0263158,920.5263158,194.7764851,1045.022043
1006,527.25,921.6818182,195.0182862,1046.507342
1007,527.2790698,922.3255814,195.0600794,1047.338863
1008,527.452381,923,195.2427276,1048.203489
1009,527.6304348,924.1956522,195.4408516,1049.741712
1010,528.05,924.575,195.8564489,1050.213405
1011,528.3095238,925.6190476,196.1304117,1051.551302
1012,528.4186047,926.2325581,196.2491743,1052.33929
1013,528.627907,926.8604651,196.4656186,1053.141283
1014,529.35,928.25,197.1957558,1054.903975
1015,529.1904762,929.4047619,197.0648332,1056.402163
1016,529.8918919,930.4864865,197.768218,1057.767294
1017,530,932.6666667,197.9181052,1060.575404
1018,530.5135135,934.4594595,198.4532784,1062.864413
1019,531.4705882,936.6176471,199.4259636,1065.603474
1020,531.375,939.4375,199.3907269,1069.239229
1021,531.9259259,941.5185185,199.9671399,1071.893063
1022,531.7037037,944.7777778,199.8179085,1076.094145
1023,531.8928571,947.5,200.0563982,1079.583476
1024,532.2727273,949.7727273,200.4701709,1082.484806
1026,532.1363636,953.9545455,200.4226088,1087.854919
1108,540.1363636,980.4545455,208.668354,1121.354363
1111,538.3809524,985.5714286,207.0737523,1127.93533
1114,534.7916667,999.4166667,203.8870349,1145.642243
1115,535.2307692,1001.769231,204.355041,1148.599489
1116,534.952381,1004.190476,204.1347278,1151.6718
1117,535,1006.5,204.2254887,1154.587139
1118,535.2727273,1009.454545,204.5448553,1158.30502
1119,536.2608696,1012.478261,205.5519073,1162.077149
1120,536.7916667,1015.291667,206.1153603,1165.600296
1121,536.5,1017.5,205.8779933,1168.393239
1122,536.0869565,1019.73913,205.5250461,1171.228198
1123,536.2380952,1021.380952,205.701515,1173.286904
1125,536.1904762,1026.571429,205.7556783,1179.810604
1135,517.7857143,1006.535714,187.698259,1155.354459
1136,515.9090909,1012.636364,186.0319719,1163.126324
1137,512.9090909,1020.409091,183.3300765,1173.033094
1138,510.8148148,1026.703704,181.4673421,1181.025005
1139,510.3333333,1030.636364,181.0960868,1185.97633
1140,510.5882353,1033.588235,181.406739,1189.663863
1141,510.3823529,1036.264706,181.270678,1193.022477
1142,510.6842105,1037.763158,181.5929879,1194.884784
1143,510.6857143,1039.457143,181.6327322,1197.002925
1144,511.25,1041.027778,182.2070417,1198.942999
1145,511.4878049,1042.219512,182.460893,1200.422119
1146,511.5277778,1043.472222,182.5272156,1201.985031
1147,511.7435897,1044.897436,182.7651992,1203.755683
1148,511.5454545,1046.022727,182.601373,1205.168078
1149,511.6666667,1048.025641,182.7619605,1207.661734
1150,511.7,1049.2,182.8201025,1209.124636
1151,511.7804878,1050.317073,182.9218745,1210.513788
1152,511.9285714,1051.642857,183.0927319,1212.159826
1153,512.0465116,1053.023256,183.2360354,1213.874576
1154,512.173913,1054.804348,183.3972075,1216.086832
1155,512.4375,1056.104167,183.6773774,1217.693778
1156,512.3571429,1057.285714,183.6271092,1219.167044
1157,512.82,1058.52,184.0954975,1220.683337
1158,512.9782609,1059.673913,184.2718368,1222.111548
1159,513.75,1060.4375,185.0236598,1223.029497
1160,513.9545455,1061.318182,185.2378364,1224.115687
1161,513.9574468,1062.042553,185.2565826,1225.015474
1162,514.326087,1062.5,185.6176217,1225.568808
1163,514.5681818,1063.227273,185.8640318,1226.462336
1164,515,1063.891304,186.2896327,1227.269566
1165,514.9268293,1064.658537,186.2367615,1228.224955
1166,515.375,1065.291667,186.6771376,1228.992738
1167,515.3,1066.575,186.6337519,1230.588188
1168,515.4871795,1067.487179,186.8317475,1231.712305
1169,515.9142857,1068.742857,187.2653941,1233.252325
1170,516.1190476,1070.214286,187.492039,1235.068199
1171,516.9444444,1072.055556,188.3168027,1237.316775
1172,517.2162162,1073.702703,188.6106213,1239.345984
1173,517.6666667,1075.787879,189.083603,1241.909035
1174,518.1666667,1078.333333,189.6131776,1245.038072
1175,518.3333333,1080.878788,189.8257677,1248.177966
1176,518.5517241,1084.241379,190.1047258,1252.322463
1177,518.32,1087.32,189.950343,1256.130573
1178,518.1363636,1089.409091,189.8205852,1258.713837
1243,527.5909091,1106.590909,199.133674,1279.47538
1247,527.9090909,1112.227273,199.5469207,1286.373392
1269,520.5,1145.5,193.2301088,1327.222572
1271,521,1151.086957,193.8156,1333.977589
1272,521.5,1154.136364,194.3482703,1337.651684
1273,522.1428571,1156.809524,195.0070997,1340.862325
1274,522.1304348,1159.434783,195.0488487,1344.037065
1287,503.826087,1145.347826,177.5387868,1327.665744
1288,502.2692308,1150.423077,176.1914361,1333.875799
1290,496.88,1165.6,171.4863942,1352.41801
1291,495.4848485,1171.060606,170.308225,1359.049076
1292,495.2258065,1174.709677,170.1523621,1363.449843
1293,495.1764706,1177.588235,170.1746446,1366.912366
1294,495.8205128,1179.358974,170.8194199,1369.016265
1295,495.4,1180.857143,170.4614372,1370.830848
1296,496.0294118,1182.676471,171.0933277,1372.991712
1297,496.1282051,1184.153846,171.2206097,1374.760604
1298,495.9722222,1185.444444,171.105232,1376.314248
1299,496.0512821,1187.461538,171.2267412,1378.729467
1300,496.0277778,1188.305556,171.2246896,1379.741702
1301,496.047619,1190.071429,171.2848747,1381.856296
1302,496.0769231,1190.846154,171.330541,1382.783003
1303,496.195122,1192.585366,171.4819243,1384.860541
1304,496.7105263,1193.815789,171.9922504,1386.314195
1305,496.6511628,1195.186047,171.9689451,1387.955328
1306,496.4255319,1196.851064,171.7973827,1389.954236
1307,496.5319149,1197.957447,171.9226588,1391.272621
1308,496.8666667,1199.488889,172.2709745,1393.090253
1309,496.9285714,1201.142857,172.3674261,1395.063139
1310,497.4545455,1202.068182,172.8797734,1396.148945
1311,497.744186,1202.232558,173.1537802,1396.334644
1312,498.1190476,1203.880952,173.5417871,1398.288266
1313,498.1463415,1204.536585,173.5824526,1399.069421
1314,498.4761905,1205.547619,173.9135087,1400.263345
1315,498.5121951,1206.439024,173.9677265,1401.324863
1316,498.6341463,1207,174.0944071,1401.989308
1317,498.7692308,1208,174.2434457,1403.176324
1318,498.8536585,1208.585366,174.3356793,1403.870773
1319,499.2195122,1209.512195,174.6980477,1404.961922
1320,499,1209.763158,174.4992503,1405.268724
1321,499.725,1211,175.2033482,1406.715758
1322,500.1666667,1212.595238,175.6514295,1408.599034
1323,500.3783784,1213.513514,175.8696869,1409.684352
1324,500.6486486,1215.540541,176.1677072,1412.085963
1325,500.9375,1217.59375,176.4834633,1414.516777
1326,501.3666667,1219.7,176.9308507,1417.004184
1327,501.5714286,1222.485714,177.1845765,1420.30482
1328,502.2903226,1224.967742,177.9094113,1423.224531
1329,501.8333333,1227.875,177.5500623,1426.687704
1330,501.7391304,1230.73913,177.5271693,1430.08423
1422,503.1363636,1290.318182,180.1492633,1500.014294
1425,503.3809524,1297.952381,180.5425202,1508.889891
1426,503.8571429,1301.190476,181.0518908,1512.636513
1441,485.9565217,1293.086957,164.3852542,1503.812225
1442,484.6923077,1298.576923,163.3547581,1510.237279
1443,480.6818182,1307.545455,159.8873534,1520.775937
1444,478,1314.692308,157.602566,1529.137375
1445,477.3103448,1319.758621,157.0968276,1535.014774
1446,477.0714286,1323.25,156.9654124,1539.052428
1447,476.8857143,1325.857143,156.8606375,1542.065267
1448,477.0333333,1327.533333,157.0379514,1543.9924
1449,477.4285714,1329.514286,157.4496223,1546.261707
1450,477.5142857,1331.142857,157.5688514,1548.134139
1451,477.5641026,1332.589744,157.6506337,1549.797882
1452,477.6756757,1334.216216,157.7933772,1551.665526
1453,477.9333333,1335.822222,158.0692157,1553.504201
1454,477.6153846,1337.051282,157.8089134,1554.927238
1455,477.952381,1338.119048,158.143857,1556.143438
1456,477.975,1339.7,158.2038833,1557.958845
1457,477.9756098,1341.04878,158.2379914,1559.507759
1458,477.8684211,1342.815789,158.1839017,1561.539361
1459,477.5263158,1344.5,157.9130698,1563.482556
1460,477.9487179,1345.897436,158.3339152,1565.071648
1461,478.3095238,1347.642857,158.7069001,1567.060854
1462,478.1428571,1349.119048,158.5912311,1568.757604
1463,478.5238095,1350.52381,158.9739931,1570.354455
1464,478.95,1351.325,159.3830481,1571.258227
1465,479.0526316,1352.289474,159.5005627,1572.359054
1466,479.6511628,1353.55814,160.0782846,1573.791936
1467,479.5641026,1354.179487,160.0140938,1574.505587
1468,479.9761905,1355.190476,160.4150954,1575.648959
1469,480.2045455,1355.75,160.6372579,1576.281667
1470,480.3095238,1355.880952,160.7362589,1576.428123
1471,480.7857143,1356.714286,161.1912568,1577.365772
1472,481.2564103,1357.871795,161.6490434,1578.674112
1473,481.2051282,1358.641026,161.6209873,1579.554734
1474,481.4047619,1359.333333,161.8199648,1580.339522
1475,481.5714286,1360.914286,162.0104491,1582.140036
1476,482,1362.1875,162.4322209,1583.580235
1477,481.8787879,1364.030303,162.3663273,1585.687217
1478,482.6875,1365.96875,163.1504836,1587.873054
1479,482.5172414,1367.896552,163.0417991,1590.076409
1480,483.5172414,1370.241379,164.0094136,1592.716834
1481,483.5416667,1373.166667,164.1017821,1596.047023
1482,483.4285714,1376,164.0666889,1599.274304
1591,467.5384615,1445.807692,151.39766,1678.387426
1594,459.9666667,1467.933333,145.1557129,1703.21514
1595,458.8857143,1474,144.3442321,1709.967164
1596,458.5142857,1478,144.1160976,1714.403158
1597,458.2926829,1480.292683,143.9776525,1716.943857
1598,458.6341463,1482.463415,144.3408769,1719.33217
1599,458.5365854,1484.292683,144.3014393,1721.354818
1600,458.525,1485.6,144.3253571,1722.797943
1601,458.7560976,1487.317073,144.5774741,1724.685718
1602,458.8292683,1488.707317,144.6794255,1726.21681
1603,458.3428571,1490.485714,144.2903786,1728.190934
1604,458.375,1491.625,144.3490331,1729.445377
1605,458.725,1492.9,144.6958163,1730.839995
1606,458.6,1494.65,144.6297127,1732.770401
1607,458.5348837,1496.55814,144.621358,1734.872145
1608,458.4390244,1497.97561,144.5726781,1736.434126
1609,458.6904762,1499.428571,144.8356304,1738.024847
1610,458.775,1500.925,144.9502945,1739.667386
1611,458.775,1502.475,144.9907479,1741.370365
1612,458.8809524,1503.809524,145.1202938,1742.83323
1613,459.0769231,1504.846154,145.3225051,1743.965962
1614,459.3636364,1505.818182,145.6040739,1745.02499
1615,459.7619048,1507.119048,145.9937845,1746.441352
1616,459.8421053,1507.921053,146.0862529,1747.318972
1617,460.4864865,1508.72973,146.68295,1748.188117
1618,460.4871795,1509.307692,146.6985159,1748.821959
1619,460.9117647,1510.058824,147.0972226,1749.633732
1620,461.1290323,1510.903226,147.3130537,1750.553322
1621,461.1707317,1512.097561,147.381068,1751.861074
1622,461.8421053,1512.815789,147.9990938,1752.629479
1623,461.8205128,1514,148.0102083,1753.927236
1624,461.8974359,1514.589744,148.0939971,1754.570934
1625,462.15,1516.125,148.3588029,1756.244822
1626,462.2820513,1517.25641,148.5056198,1757.479504
1627,462.5,1518.444444,148.7304995,1758.773285
1628,462.7105263,1520.578947,148.9728344,1761.101855
1629,462.7878788,1522.454545,149.0896276,1763.149847
1630,463.5517241,1525.103448,149.838165,1766.022458
1631,464.4814815,1527.518519,150.7281663,1768.633623
1632,464.7407407,1530.333333,151.0302288,1771.69731
1633,464,1533.28,150.444656,1774.929533
1727,463.9130435,1610.521739,152.2994664,1858.239525
1728,464.9090909,1613.545455,153.2521104,1861.441003
1729,464.4347826,1616.826087,152.9150337,1864.950903
1745,440.7142857,1621.190476,132.1479659,1870.193526
1746,437.6428571,1629.035714,129.6636633,1878.608604
1747,436.9230769,1634.269231,129.176376,1884.179145
1748,436.1944444,1638.25,128.647254,1888.41543
1749,436.375,1641.125,128.8854216,1891.454828
1750,436.5384615,1642.974359,129.0800271,1893.407581
1751,436.8717949,1645,129.4283694,1895.541608
1752,436.6666667,1646.692308,129.2953131,1897.335387
1753,436.8888889,1648.027778,129.5270013,1898.741134
1754,437.0512821,1649.564103,129.7117057,1900.359786
1755,436.7560976,1651.731707,129.5129188,1902.655302
1756,436.95,1653.15,129.7218946,1904.147217
1757,436.875,1654.666667,129.6980156,1905.748741
1758,436.775,1656,129.6472128,1907.157071
1759,436.6,1658.066667,129.5510155,1909.3394
1760,436.8,1659.4,129.7627847,1910.739221
1761,436.7,1661.075,129.7214365,1912.5054
1762,436.8,1662.7,129.8536362,1914.213446
1763,437.0930233,1664.604651,130.1623014,1916.210306
1764,436.7560976,1665.731707,129.8986628,1917.403724
1765,437.5128205,1667.282051,130.6028362,1919.015567
1766,437.5526316,1668.605263,130.6739014,1920.405128
1767,437.95,1669.825,131.0545908,1921.677059
1768,438.0487805,1670.268293,131.1530139,1922.14039
1769,438.6470588,1671.294118,131.703836,1923.203327
1770,438.8421053,1672.263158,131.900646,1924.216158
1771,438.6944444,1672.833333,131.7871751,1924.818205
1772,439.0833333,1674.25,132.165433,1926.29559
1773,439,1675.058824,132.1146194,1927.146146
1774,439.0882353,1675.529412,132.2044619,1927.637664
1775,439.5588235,1676.705882,132.6473707,1928.860329
1776,439.4242424,1677.545455,132.5526132,1929.743681
1777,440.15625,1678.84375,133.2268427,1931.087207
1778,440.6774194,1680.258065,133.7199699,1932.556796
1779,440.7586207,1681.275862,133.8182468,1933.621033
1780,440.7241379,1683.517241,133.8485414,1935.968618
1781,441.2222222,1685.740741,134.3428423,1938.283644
1782,441.6,1688.12,134.7361337,1940.763046
1783,441.8333333,1691.041667,135.0177784,1943.810974
1797,467.9661017,1747.661017,159.1450426,2001.948087
1806,467.1147541,1747.606557,158.4063741,2001.910897
1807,462.1770833,1748.65625,154.1553793,2003.101347
1808,467.8113208,1747.641509,159.0105172,2001.931403
1809,459.3421053,1749.54386,151.7224597,2004.077859
1810,446.5444444,1750.688889,140.6761269,2005.539181
1811,466.2542373,1749.254237,157.6999966,2003.626733
1811,432.8333333,1751.490196,128.8391879,2006.666224
1812,439.4541485,1751.502183,134.5645688,2006.53237
1813,438.3154574,1751.940063,133.5915271,2007.007755
1814,439.6111111,1752.067901,134.7153356,2007.110578
1815,438.7893082,1752.084906,134.0051415,2007.146283
1816,453.5059524,1750.345238,146.6909088,2005.031734
1817,436.7427822,1752.538058,132.2477008,2007.657286
1818,453.2543353,1750.369942,146.4737836,2005.062797
1819,436.6711409,1753.013423,132.1985581,2008.147496
1820,438.2931937,1752.445026,133.5857561,2007.527466
1821,443.5254237,1751.819209,138.0939889,2006.7685
1822,444.3594595,1751.724324,138.8129004,2006.652547
1823,438.7017544,1752.750487,133.9471815,2007.83244
1824,435.7449768,1753.625966,131.4143774,2008.797483
1825,442.4056399,1752.019523,137.1307643,2006.999206
1826,433.8623482,1753.520243,129.7841094,2008.730313
1827,471.7868852,1750.704918,162.5246833,2004.997614
1827,434.7093333,1753.133333,130.5057697,2008.313947
1828,446.4568765,1752.370629,140.643792,2007.270812
1829,440.9605568,1753.102088,135.9096329,2008.144042
1829,471.3076923,1753.923077,162.183839,2008.319156
1830,446,1752.394309,140.2492359,2007.305243
1831,407.8064516,1744.483871,106.9997388,2000.011651
1831,443.7121771,1752.787823,138.2808205,2007.760355
1832,408.1794872,1744.692308,107.3285222,2000.217892
1832,441.0293686,1754.101322,135.9954963,2009.169604
1833,408.2571429,1744.6,107.3928911,2000.12116
1833,439.9635499,1753.985737,135.070992,2009.074273
1833,472.78125,1760.28125,163.6045608,2014.820264
1834,409.4545455,1744.515152,108.4256353,2000.007227
1834,442.4349845,1754.376161,137.2180181,2009.421163
1835,407.7428571,1744.571429,106.9473944,2000.103172
1835,439.7097264,1754.965046,134.8775288,2010.086234
1836,408,1744.558824,107.1693323,2000.084518
1836,441.1780822,1754.869102,136.1443253,2009.955342
1837,407.7428571,1744.542857,106.9465323,2000.073764
1837,438.6242138,1754.951258,133.938829,2010.095945
1838,408.2285714,1744.571429,107.3673342,2000.092387
1838,437.4013267,1754.965174,132.8821774,2010.137147
1839,408.2580645,1744.548387,107.3921272,2000.06798
1839,441.637987,1755.258117,136.5521729,2010.344815
1840,466.3521127,1754.234742,157.902235,2008.748872
1840,417.3229167,1759.302083,115.6594954,2015.030011
1841,407.7727273,1744.636364,106.9751845,2000.169365
1841,470.0358209,1754.540299,161.0972971,2008.981853
1841,428.6117103,1764.352851,125.5464852,2019.961799
1842,405.1034483,1744.862069,104.6744181,2000.460971
1842,468.9747899,1754.785714,160.1847556,2009.25763
1842,427.4085684,1768.16092,124.6141215,2023.888054
1843,404.5384615,1744.5,104.17495,2000.100803
1843,472.0054645,1755.125683,162.8154127,2009.540397
1843,406.2016129,1755.798387,105.9551744,2011.678442
1843,428.8681672,1772.128617,125.9828344,2027.916113
1844,475.8104575,1754.411765,166.0925959,2008.722404
1844,453,1751.173913,146.2738591,2005.895568
1844,406.0506329,1755.64557,105.8202223,2011.524999
1844,409.1584158,1772.262376,108.9996535,2028.478716
1844,474.7115385,1768.442308,165.458425,2023.148768
1845,473.4765957,1753.182979,164.0443801,2007.510082
1845,410.6640625,1755.148438,109.7884528,2010.913217
1845,407.2076923,1772.530769,107.3271589,2028.795221
1845,476.9583333,1768.333333,167.3974221,2022.988354
1846,475.1166181,1753.620991,165.4741045,2007.924417
1846,416.9166667,1754.65,115.1735997,2010.263954
1846,411.7272727,1771.527273,111.1912129,2027.67169
1846,480.6590909,1768.159091,170.5917658,2022.729251
1847,473.9238095,1753.44127,164.4374067,2007.765909
1847,417.39375,1754.975,115.5951097,2010.587185
1847,411.7065217,1770.815217,111.1523012,2026.944057
1847,480.3125,1767.8125,170.2846186,2022.381612
1848,473.7119741,1753.533981,164.2561414,2007.865881
1848,419.0508475,1754.909605,117.0245382,2010.483559
1848,412.5842697,1770.719101,111.9059089,2026.82682
1848,480.6190476,1767.428571,170.5411608,2021.981446
1849,451.3258004,1753.856874,144.8930357,2008.691594
1849,413.0625,1770.572917,112.3137714,2026.666912
1850,436.0456621,1753.248858,131.6641455,2008.403314
1850,475.1176471,1756.431373,165.5384942,2010.814066
1850,441.3636364,1760.818182,136.4614429,2016.059258
1850,411.9795918,1770.870748,111.3892685,2026.994948
1851,447.538175,1754.884544,141.6436204,2009.831175
1851,478.6619718,1751.704225,168.5010053,2005.874047
1851,415.7428571,1758.428571,114.2700926,2014.168454
1851,419.0061728,1770.253086,117.4276867,2026.211125
1852,445.9664804,1755.013966,140.2879793,2009.99873
1852,431.435567,1770.368557,128.1483749,2026.06009
1853,447.1542351,1754.681416,141.3064083,2009.630884
1853,430.6927083,1770.552083,127.5127372,2026.264021
1854,450.8673469,1754.769841,144.5195995,2009.640093
1854,436.5454545,1770.799043,132.5673587,2026.389942
1855,455.4928962,1754.742077,148.5194815,2009.509644
1855,440.0465686,1770.786765,135.5872031,2026.301505
1856,451.3675027,1754.8506,144.9541782,2009.712008
1856,437.6348837,1771.116279,133.5155626,2026.690957
1857,459.3501545,1754.778579,151.8570035,2009.462219
1857,446.4655647,1770.699725,141.1232015,2026.073394
1858,459.5,1754.534707,151.9806932,2009.208205
1858,417.5909091,1758.590909,115.8702422,2014.294544
1858,446.4542936,1770.703601,141.1135584,2026.077636
1859,410.3333333,1744.444444,109.1833573,1999.914942
1859,449.1497143,1754.622857,143.0304784,2009.526734
1859,435.1316964,1771.160714,131.3576676,2026.790603
1860,414.4482759,1744.275862,112.7367026,1999.649961
1860,453.2247596,1754.269231,146.5458802,2009.073637
1860,413.173913,1758.217391,112.0462559,2014.008063
1860,436.8232446,1770.88862,132.8093807,2026.475602
1861,415,1744.25,113.2130898,1999.611055
1861,452.9842342,1754.502252,146.3436662,2009.31834
1861,438.2648515,1770.957921,134.0547532,2026.515204
1862,456.3797606,1754.525571,149.2812592,2009.267522
1862,442.3450135,1770.811321,137.5707498,2026.276832
1863,415.1034483,1744.241379,113.3023068,1999.599832
1863,450.808656,1754.424829,144.4601145,2009.286706
1863,436.0781991,1770.92654,132.1677416,2026.530452
1864,414.625,1744.3125,112.8906169,1999.683745
1864,451.1059226,1754.469248,144.7183339,2009.325829
1864,435.6906977,1770.967442,131.8346236,2026.58068
1865,412.6451613,1744.129032,111.1730526,1999.538802
1865,446.1272295,1754.410226,140.4113656,2009.374867
1865,431.5645514,1771.164114,128.2813514,2026.871184
1866,452.7072893,1754.356492,146.1004755,2009.174626
1866,413.78125,1767.15625,112.8330502,2023.155502
1866,440.8728814,1771.186441,136.3105835,2026.692545
1867,453.5649718,1754.432768,146.8442308,2009.234156
1867,414.8888889,1767.444444,113.7965481,2023.426466
1867,442.0432277,1771.193084,137.3203757,2026.674077
1868,463.8945687,1754.309904,155.7774416,2008.880346
1868,451.5225806,1770.33871,145.478225,2025.594354
1869,453.9901478,1754.302956,147.2087411,2009.091409
1869,413.4390244,1758.292683,112.2773203,2014.07953
1869,414.2962963,1767.518519,113.2877596,2023.515174
1869,441.1930836,1771.291066,136.5895505,2026.79265
1870,451.5716129,1754.276129,145.1162268,2009.117078
1870,411.8367347,1758.265306,110.8934093,2014.086454
1870,413.0689655,1767.448276,112.2274826,2023.469849
1870,439.2617647,1771.55,134.9303995,2027.099465
1871,454.9849812,1754.316646,148.0695994,2009.083548
1871,413.8918919,1758.351351,112.669983,2014.129724
1871,414.0384615,1767.538462,113.0660245,2023.541137
1871,442.5636943,1771.238854,137.7705928,2026.709646
1872,445.9367978,1754.123596,140.2392886,2009.084356
1872,408.2857143,1758.185714,107.8260644,2014.082592
1872,409.4210526,1767.421053,109.0816633,2023.521174
1872,435.836478,1772.04717,131.9893642,2027.682036
1873,434.5724638,1754.753623,130.4313942,2009.982045
1873,409.2647059,1767.470588,108.948363,2023.575291
1873,430.3974359,1772.891026,127.3223032,2028.662597
1874,443.8567251,1753.923977,138.4354538,2008.92504
1874,407.3289474,1758.171053,106.9998891,2014.088523
1874,434.8372881,1772.159322,131.1306788,2027.818385
1875,445.7094395,1754.146018,140.04327,2009.112449
1875,407.880597,1758.208955,107.4771199,2014.115386
1875,411.9655172,1767.344828,111.2730546,2023.387975
1875,435.5684932,1772.232877,131.7632294,2027.877858
1876,449.2637518,1754.428773,143.1241586,2009.324868
1876,411,1758.6,110.1811196,2014.448167
1876,411.84375,1767.5,111.1726567,2023.549421
1876,438.4964286,1772.028571,134.2829468,2027.605526
1877,434.8012618,1754.484227,130.6218645,2009.700213
1877,411.5806452,1767.451613,110.9444031,2023.505655
1877,430.5677656,1773.153846,127.4763787,2028.927635
1878,417.7268293,1754.419512,115.8667133,2010.009429
1878,438.6701031,1772.329897,134.4407407,2027.910049
1878,398.9586207,1777.593103,100.3785971,2034.143191
1879,435.0628803,1753.922921,130.8327804,2009.117718
1879,404.3809524,1758.634921,104.4699046,2014.628913
1879,426.7458564,1774.475138,124.2184452,2030.360752
1880,441.02079,1753.781705,135.9796444,2008.841347
1880,407.9183673,1758.673469,107.5236856,2014.59103
1880,449.556701,1771.783505,143.8181412,2027.115452
1880,407.0769231,1776.769231,107.3417508,2033.12777
1881,427.4103896,1752.914286,124.1907574,2008.249722
1881,402.3432836,1758.58209,102.7100614,2014.61931
1881,454.8867925,1759.584906,148.1155025,2014.497547
1881,445,1772.304878,139.9000735,2027.747561
1881,401.8860759,1777.35443,102.8908777,2033.836609
1882,426.7344173,1752.861789,123.6050542,2008.210674
1882,402.0606061,1758.530303,102.464563,2014.572412
1882,454.7843137,1759.568627,148.0265141,2014.483001
1882,445.9036145,1772.180723,140.6764224,2027.600891
1882,401.25,1777.647059,102.3523535,2034.149042
1883,435.3152174,1752.461957,131.0114001,2007.610462
1883,406.3829787,1758.553191,106.1950312,2014.501312
1883,458.7910448,1759.80597,151.495999,2014.638934
1883,449.0561798,1771.764045,143.3857663,2027.106426
1883,406.5102041,1776.877551,106.8570616,2033.250499
1884,428.2394366,1753.022535,124.9102954,2008.34273
1884,401.6551724,1758.603448,102.1169985,2014.656284
1884,454.4716981,1759.679245,147.759061,2014.60338
1884,445.3506494,1772.402597,140.2050886,2027.839874
1884,401.7868852,1777.819672,102.8197381,2034.313671
1885,433.2492754,1752.817391,129.2350051,2008.021414
1885,405.5135135,1758.702703,105.4492719,2014.673732
1885,458.015625,1759.984375,150.8300181,2014.839001
1885,445.5064935,1772.441558,140.3405435,2027.876337
1885,400.12,1778.28,101.3992591,2034.819218
1886,431.9481268,1752.925072,128.1131873,2008.160757
1886,405.4634146,1758.780488,105.4083888,2014.754586
1886,457.0655738,1759.918033,150.0071304,2014.791773
1886,446.5810811,1772.337838,141.2649199,2027.747079
1886,414.9047619,1775.952381,114.0584631,2032.12519
1886,398.0645161,1778.483871,99.63672545,2035.071339
1887,420.7923497,1753.079235,118.4764228,2008.565006
1887,395.8539326,1758.41573,97.10626127,2014.590856
1887,450.8214286,1759.035714,144.5877928,2014.022864
1887,441.1764706,1773,136.6201094,2028.541157
1887,396.9052632,1778.210526,98.63071828,2034.817343
1888,405.2777778,1751.894737,105.0390772,2007.689825
1888,381.2857143,1757.074074,84.49807813,2013.533898
1888,371.9393939,1771.69697,76.93687643,2028.704702
1888,388.9794521,1779.349315,91.84804707,2036.149043
1888,433.5769231,1773.692308,130.085366,2029.413158
1889,402.4138889,1751.822222,102.5635125,2007.678445
1889,379.4251208,1757.077295,82.89378521,2013.577915
1889,368,1772.030928,73.55906877,2029.130732
1889,431.4285714,1773.761905,128.2351081,2029.530795
1889,383.3373494,1780.060241,87.01885548,2036.994754
1890,398.411215,1751.345794,99.09226597,2007.277146
1890,376.7033898,1757.025424,80.54530496,2013.584334
1890,364.9035088,1771.491228,70.87671143,2028.646327
1890,380.9888889,1780.438889,85.01205226,2037.431076
1891,394.3971119,1750.906137,95.61238573,2006.913865
1891,374.2290076,1757.022901,78.41191416,2013.636032
1891,361.3006993,1771.111888,67.76439858,2028.336687
1891,376.2829268,1781.029268,80.98619605,2038.133607
1892,398.0069444,1751.451389,98.74647373,2007.394551
1892,376.9419087,1757.116183,80.75397693,2013.672246
1892,364.4375,1770.991071,70.45846692,2028.145513
1892,380.8333333,1780.538889,84.88161175,2037.536446
1893,346.4090909,1746.454545,54.04998462,2003.399202
1893,392.7620818,1750.799257,94.19727901,2006.840174
1893,373.7086331,1756.971223,77.9615341,2013.594355
1893,360.1904762,1771.07483,66.80817824,2028.322749
1893,375.206422,1781.03211,80.06102108,2038.15949
1894,358.1527778,1754.094907,64.45225496,2010.985288
1894,387.175,1750.355,89.35949494,2006.506847
1894,360.3007519,1771.390977,66.91414827,2028.643299
1894,364.8268398,1782.645022,71.19739632,2040.024516
1895,348.5708885,1752.784499,56.1467854,2009.851438
1895,370.1142857,1745.057143,74.45427423,2001.437698
1895,390.5280899,1752.52809,92.32391199,2008.665298
1895,332.9090909,1766.393939,43.17576866,2024.129982
1895,359.3644068,1771.279661,66.10490003,2028.5498
1895,392.0263158,1778.921053,94.45527325,2035.646823
1895,351.2011173,1784.47486,59.56207316,2042.177962
1896,338.9237947,1751.981337,47.80440004,2009.239355
1896,370,1745.117647,74.35768948,2001.502506
1896,385.0487805,1751.560976,87.56345299,2007.792743
1896,358.6347826,1771.365217,65.48042144,2028.652945
1896,347.7172775,1785.151832,56.59659973,2042.94103
1897,335.7402032,1751.625544,45.04818043,2008.944252
1897,369.3442623,1744.901639,73.78416003,2001.294804
1897,332.0909091,1766.090909,42.46071363,2023.838032
1897,362.4189189,1770.527027,68.70578975,2027.714973
1897,348.2173913,1773.521739,56.60160678,2031.07912
1897,344.77,1785.45,54.07842261,2043.307006
1898,323.8039457,1750.639951,34.72866313,2008.195528
1898,363.4666667,1744.966667,68.71284915,2001.491979
1898,295.8095238,1768.190476,11.37673158,2026.767612
1898,358.7755102,1770.122449,65.55746298,2027.380387
1898,348.125,1773.291667,56.51380514,2030.846273
1898,298.309417,1791.035874,14.48101613,2049.967345
1898,348.9661017,1784.915254,57.65972004,2042.673741
1899,323.5987654,1750.68642,34.55377779,2008.247764
1899,363.4666667,1744.966667,68.71284915,2001.491979
1899,358.3953488,1770.186047,65.23271712,2027.453577
1899,348.2173913,1773.173913,56.58890342,2030.724182
1899,298.4139535,1791.009302,14.56937182,2049.938131
1899,348.0084034,1785.042017,56.84241723,2042.823051
1900,318.2034739,1750.485112,29.89972909,2008.159936
1900,355.625,1769.875,62.83878587,2027.195669
1900,294.4884488,1792.306931,11.26428063,2051.337599
1900,347.4,1785.1375,56.32378552,2042.933125
1901,317.5115385,1750.334615,29.29790977,2008.020736
1901,290.6511628,1795.386047,8.112170659,2054.540652
1901,342.4736842,1786.184211,52.13537931,2044.102713
1902,314.3913043,1749.856522,26.5920305,2007.598934
1902,272.4594595,1766.459459,-8.735905588,2025.505225
1902,271,1781.366667,-9.317029967,2040.723918
1902,292.7619048,1781.761905,9.339045322,2040.662368
1902,301.6666667,1784.703704,17.09216394,2043.464387
1902,334.6315789,1787.552632,45.46052673,2045.66065
1902,280.8767773,1799.045814,-0.08613103,2058.452998
1903,316.0027064,1749.926928,27.98234276,2007.63561
1903,274.5357143,1766.464286,-6.954539168,2025.4652
1903,273.5,1781.636364,-7.164478428,2040.944871
1903,297.625,1783.0625,13.56077228,2041.881557
1903,338.0181818,1786.854545,48.33850329,2044.879003
1903,284.7278481,1797.740506,3.148609067,2057.050559
1904,317.4457516,1749.899346,29.22377783,2007.575538
1904,297.04,1782.94,13.05439227,2041.769369
1904,342.9534884,1785.94186,52.53803509,2043.846056
1904,290.4742268,1795.323024,7.958156518,2054.480526
1905,314.2942029,1749.843478,26.5078923,2007.58767
1905,271.7741935,1765.806452,-9.353148007,2024.853355
1905,298.48,1783.12,14.29578221,2041.921832
1905,335.6857143,1787.228571,46.35219415,2045.308801
1905,280.7272727,1799.215311,-0.206489024,2058.627785
1906,316.2887989,1750.025641,28.23264305,2007.730642
1906,298.5490196,1783.372549,14.365482,2042.177201
1906,337.2372881,1787.40678,47.6895061,2045.457071
1906,285.0232019,1797.846868,3.405676426,2057.152181
1907,309.7525773,1749.883162,22.59950331,2007.728334
1907,267.2156863,1766.568627,-13.22884987,2025.729956
1907,256.1363636,1780.863636,-22.06272119,2040.52898
1907,298.1836735,1783.326531,14.05053839,2042.138175
1907,277.3099315,1796.991438,-3.224427101,2056.447394
1907,327.9047619,1789.142857,39.75442087,2047.419329
1908,304.0619469,1749.993363,17.70583184,2007.966631
1908,246.6857143,1769.971429,-30.66766835,2029.643451
1908,266.8076923,1766.557692,-13.57928741,2025.727686
1908,254.85,1780.925,-23.16062425,2040.618793
1908,298.0444444,1783.511111,13.93896651,2042.328821
1908,269.0609003,1801.634598,-10.06490183,2061.319722
1909,301.7331671,1750.236908,15.71181979,2008.267656
1909,245.2083333,1769.458333,-31.95779434,2029.152271
1909,268.1509434,1766.566038,-12.42682639,2025.707128
1909,254.7692308,1781.179487,-23.21787009,2040.87912
1909,241.0714286,1784.285714,-34.78618361,2044.326121
1909,297.8723404,1783.851064,13.80578591,2042.678157
1909,266.3085183,1803.264853,-12.34137228,2063.025701
1910,295.6171875,1753.539063,10.5897562,2011.787203
1910,241.75,1770.784091,-34.85624261,2030.577789
1910,268.8367347,1766.591837,-11.83745071,2025.718595
1910,254.4772727,1781.545455,-23.45058249,2041.25733
1910,240.1052632,1784.315789,-35.61069342,2044.377105
1910,260.1968541,1807.022402,-17.38575421,2066.949631
1911,297.8196721,1749.993443,12.33397798,2008.103947
1911,241.1428571,1766.714286,-35.57289776,2026.441701
1911,267.4489796,1766.489796,-13.03236169,2025.64443
1911,246.40625,1770.78125,-30.86841302,2030.474808
1911,239.6206897,1774.62069,-36.49383073,2034.530906
1911,254.4090909,1780.909091,-23.53866485,2040.611925
1911,240.0789474,1783.842105,-35.65605086,2043.896711
1911,297.8837209,1783.418605,13.79739533,2042.238151
1911,262.0241984,1804.436782,-15.94485806,2064.299424
1912,303.1793103,1750.158621,16.95309341,2008.155464
1912,245.8205128,1769.769231,-31.41849419,2029.456022
1912,268.1886792,1766.566038,-12.39444809,2025.706312
1912,254.097561,1781.390244,-23.78272944,2041.107708
1912,298.0243902,1783.560976,13.92388165,2042.380015
1912,268.4939759,1800.833179,-10.58502701,2060.520743
1913,305.5644172,1749.977505,18.99832553,2007.917296
1913,268,1766.5,-12.55928602,2025.642986
1913,253.3333333,1780.711111,-24.4684447,2040.433548
1913,297.9302326,1783.372093,13.83529266,2042.189868
1913,270.7147088,1801.21619,-8.671389389,2060.861912
1914,309.2799296,1749.93838,22.19491141,2007.795342
1914,268.2352941,1766.509804,-12.35703333,2025.647868
1914,255.4230769,1780.961538,-22.66853405,2040.643696
1914,297.6444444,1783.288889,13.58693469,2042.111415
1914,275.7548006,1798.514032,-4.486198269,2058.021848
1915,312.5844544,1750.218236,25.05109401,2008.009794
1915,270,1766.5,-10.84382401,2025.599758
1915,301.6666667,1784.37037,17.07832036,2043.125462
1915,332.7272727,1788.681818,43.87064069,2046.848692
1915,278.2294833,1799.606383,-2.323627405,2059.075833
1916,315.197756,1749.437588,27.2694749,2007.151288
1916,274.2619048,1766.095238,-7.20594375,2025.094406
1916,297.6326531,1782.795918,13.55614231,2041.610264
1916,341.2619048,1785.690476,51.0774617,2043.626227
1916,285.3825503,1796.420582,3.651276311,2055.69969
1917,316.6273458,1750.065684,28.52577304,2007.764273
1917,275.8571429,1766.571429,-5.816058582,2025.54604
1917,342.3921569,1786.098039,52.06223169,2044.01679
1917,286.703125,1797.549107,4.828928251,2056.815283
1918,317.8002577,1750.318299,29.54586777,2007.997725
1918,356.2580645,1770.548387,63.40730356,2027.869864
1918,295.0769231,1783.794872,11.40859432,2042.680505
1918,345.6,1785.47619,54.79158836,2043.316055
1918,292.4181034,1796.228448,9.659129353,2055.357316
1919,323.8985696,1751.358908,34.83848808,2008.93111
1919,363.8965517,1745.482759,69.10196838,2002.013211
1919,358.3333333,1771,65.20822256,2028.286408
1919,295.6774194,1783.387097,11.90581168,2042.25306
1919,351.4854369,1785.330097,59.83697151,2043.042206
1919,297.7627119,1794.59322,14.16199434,2053.58751
1919,323.5714286,1790.285714,36.08526047,2048.672041

==> SI_files/Dataset_S4_3D_inertial_sphere.csv <==
frame,y,x,r,yn,xn
120,557,269.2,27.4,216.9230381,149.0044615
121,549.5,277.5,22.4,208.3725043,162.8976091
122,548.5,281.5,22.8,207.1948249,169.4650989
123,548.5,283.5,23.9,207.1675256,172.7240324
124,545.5,287.5,23,203.7494736,179.3649839
125,546.5,291.5,22.5,204.8174998,185.8252558
126,544.5,293.5,24,202.5509083,189.1594134
127,543.5,304.5,23.9,201.2911387,207.0321035
128,542.5,312.5,20.8,200.0731549,220.0030637
129,545.5,312.5,21,203.4231153,219.8775024
130,544.5,319.5,23.8,202.2166871,231.2064359
131,544.5,323.5,21.6,202.1655067,237.6452374
132,550.5,330.5,23.9,208.7585557,248.6479404
133,553.5,338.5,27.4,211.9862131,261.3542781
134,546.5,344.5,27.4,204.1202968,271.2381404
135,543.5,356.5,21.6,200.6365789,290.5031415
136,544.5,357.5,22.2,201.733013,292.0555335
137,545.5,359.5,20.7,202.8163466,295.1987829
138,554.5,386.5,23.6,212.4106326,337.6327876
139,536.5,370.5,27.4,192.7167562,313.0227125
140,555.5,401.5,24.8,213.2996685,361.2154131
141,544.5,392.5,25.7,201.2924932,347.4755556
142,544.5,392.5,24.6,201.2924932,347.4755556
143,543.5,395.5,24,200.1524824,352.236287
144,543.5,397.5,23,200.1278123,355.3822703
145,546.5,404.5,21.8,203.3446152,366.265261
146,546.5,405.5,23,203.3318075,367.8343115
147,537.5,440.5,25.8,193.0325806,422.7752082
148,547.5,417.5,23.8,204.2773551,386.5886213
149,550.5,421.5,22.9,207.5208072,392.7267551
150,548.5,423.5,27.4,205.2978521,395.9220685
151,548.5,434.5,22.4,205.1543177,413.0569388
152,547.5,447.5,21.4,203.8913181,433.269293
153,546.5,451.5,25.1,202.7468448,439.4968631
154,546.5,458.5,23.5,202.6585426,450.3145902
155,549.5,465.5,21.8,205.8434362,461.0046575
156,552.5,468.5,21.3,209.0762517,465.5200219
157,553.5,470.5,22.7,210.1395997,468.5630809
158,550.5,481.5,21.8,206.7232905,485.5608501
159,552.5,474.5,27.4,208.9950031,474.7477705
160,557.5,480.5,22.9,214.3584357,483.7873826
161,554.5,491.5,23.9,210.939634,500.7348922
162,553.5,495.5,22.9,209.7981248,506.8800333
163,551.5,503.5,25.1,207.5193925,519.1472431
164,547.5,502.5,20.4,203.192625,517.7572049
165,551.5,504.5,25.2,207.5061463,520.6701719
166,549.5,508.5,24.1,205.2850452,526.8234812
167,548.5,514.5,25.2,204.1246825,535.9728135
168,548.5,513.5,24.1,204.1374004,534.4545783
169,542.5,526.5,23,197.4870556,554.350071
170,549.5,519.5,23,205.1433575,543.5245438
171,550.5,526.5,20.5,206.134559,554.0915176
172,552.5,531.5,21.3,208.2304186,561.5848231
173,553.5,541.5,20.7,209.1764778,576.6351556
174,552.5,546.5,23.6,208.0313754,584.1909852
175,549.5,551.5,27.4,204.7338193,591.7977406
176,552.5,560.5,24.1,207.8464046,605.1988909
177,549.5,572.5,24.1,204.4671786,623.2272926
178,549.5,577.5,24.1,204.4039381,630.6816014
179,548.5,578.5,26.6,203.3186007,632.2013084
180,549.5,584.5,23.5,204.3155591,641.0990401
181,575.5,594.5,27.4,232.0317981,655.1754104
182,576.5,592.5,27.4,233.1371088,652.1782765
183,552.5,600.5,23.9,207.3221441,664.7413467
184,551.5,608.5,22.8,206.149951,676.5942314
185,544.5,622.5,25.2,198.5108956,697.4171382
186,550.5,622.5,21.6,204.9047451,697.2467217
187,550.5,623.5,24,204.892118,698.7165686
188,548.5,630.5,27.4,202.6748626,709.0495352
189,550.5,631.5,23.8,204.791235,710.4597395
190,550.5,637.5,20.7,204.7157289,719.2489528
191,552.5,637.5,24,206.8427043,719.1933232
192,555.5,646.5,21.5,209.9134871,732.2663628
193,557.5,652.5,22.5,211.9564074,740.9635517
194,553.5,656.5,27.4,207.6591209,746.8980293
195,556.5,662.5,25.2,210.7606281,755.5430067
196,556.5,675.5,21.8,210.5865486,774.3971425
197,552.5,684.5,24.1,206.2411712,787.5119491
198,553.5,691.5,24.1,207.2074417,797.5810329
199,555.5,697.5,22.8,209.23908,806.1665376
200,560.5,703.5,20.8,214.4281678,814.6620169
201,561.5,699.5,21.3,215.5380121,808.889625
202,574.5,713.5,21.6,229.0245417,828.6514958
203,563.5,714.5,23,217.4320029,830.3570621
204,570.5,746.5,27.4,224.3088057,875.7841701
205,561.5,728.5,22.9,215.1324819,850.4047699
206,557.5,736.5,21.6,210.8269362,861.8917955
207,563.5,737.5,27.4,217.1044544,863.1696928
208,561.5,741.5,27.4,214.9518006,868.9015666
209,558.5,745.5,25.2,211.7546766,874.6499384
210,557.5,749.5,23.9,210.6545949,880.3437415
211,551.5,757.5,27.4,204.2781031,891.8037278
212,546.5,778.5,27.3,198.8123513,921.503425
213,549.5,783.5,27.4,201.8777104,928.4538498
214,552.5,783.5,25.1,205.0007921,928.3869823
215,564.5,780.5,21.8,217.5400326,923.9082983
216,564.5,790.5,21.6,217.398549,937.9312005
217,561.5,796.5,25,214.1948642,946.39105
218,559.5,807.5,25.2,211.9691261,961.7847689
219,558.5,815.5,24.5,210.8261323,972.9391395
220,558.5,816.5,27.4,210.8130026,974.3289589
221,560.5,819.5,22.3,212.8457435,978.4540189
222,561.5,826.5,24.4,213.787021,988.1429749
223,558.5,850.5,23.3,210.3688245,1021.34654
224,567.5,842.5,21.7,219.7682171,1010.142997
225,561.5,847.5,23.1,213.503612,1017.156272
226,558.5,856.5,22.9,210.2908877,1029.596386
227,558.5,860.5,23.8,210.2390039,1035.088437
228,563.5,862.5,27.4,215.3618783,1037.734665
229,560.5,868.5,23.9,212.1930227,1046.015198
230,559.5,872.5,23,211.1119005,1051.507907
231,564.5,878.5,23.8,216.1708571,1059.611688
232,556.5,888.5,25.2,207.8259107,1073.395167
233,566.5,889.5,21.1,218.0715842,1074.570667
234,581.5,878.5,27.4,233.6465853,1059.289613
235,565.5,898.5,27.4,216.9207903,1086.824249
236,571.5,907.5,21.7,222.9375582,1098.920365
237,568.5,917.5,22.8,219.7244953,1112.498553
238,564.5,927.5,25.8,215.5004918,1126.053745
239,564.5,939.5,21.7,215.3377336,1142.18523
240,565.5,938.5,27.4,216.3701571,1140.826124
241,569.5,946.5,24,220.3321654,1151.48688
242,572.5,945.5,22.3,223.4008671,1150.097139
243,552.5,978.5,27.4,202.6583819,1194.424279
244,573.5,955.5,27.4,224.271205,1163.462043
245,588.5,938.5,27.4,239.8174303,1140.437175
246,573.5,980.5,21.2,223.9032412,1196.751707
247,573.5,985.5,21.8,223.829958,1203.381634
248,570.5,987.5,25.2,220.7640893,1206.076878
249,568.5,990.5,25.2,218.6981681,1210.078239
250,568.5,992.5,23,218.6703449,1212.723573
251,567.5,1001.5,27.4,217.5353105,1224.624096
252,567.5,1003.5,25,217.507856,1227.261233
253,570.5,1011.5,21.6,220.4241558,1237.751503
254,569.5,1023.5,23,219.2480332,1253.523437
255,572.5,1022.5,25.2,222.2835514,1252.169844
256,574.5,1035.5,21.7,224.1082442,1269.159456
257,572.5,1047.5,21.7,221.9259297,1284.840478
258,571.5,1056.5,23.6,220.7953167,1296.559481
259,567.5,1065.5,23.5,216.6643167,1308.28712
260,566.5,1068.5,26.3,215.6232892,1312.185123
261,568.5,1074.5,24.9,217.5428622,1319.92079
262,582.5,1063.5,27.4,231.7158689,1305.502066
263,557.5,1090.5,27.4,206.3549891,1340.686421
264,574.5,1100.5,21.7,223.1688199,1353.333342
265,578.5,1129.5,27.4,226.7254975,1390.359291
266,566.5,1106.5,21.6,215.1190866,1361.11951
267,565.5,1119.5,21.5,213.9543099,1377.753884
268,568.5,1125.5,21.6,216.8544462,1385.373033
269,566.5,1124.5,25.2,214.8820929,1384.120466
270,568.5,1129.5,25.1,216.8008609,1390.467743
271,568.5,1136.5,22.9,216.7072281,1399.370022
272,569.5,1141.5,23.9,217.6310832,1405.707842
273,572.5,1150.5,22.9,220.4783725,1417.082489
274,574.5,1155.5,24.1,222.3869855,1423.386928
275,571.5,1169.5,23,219.2288412,1441.07953
276,571.5,1174.5,25.2,219.1606452,1447.371161
277,570.5,1189.5,23,217.9723968,1466.203664
278,570.5,1194.5,26,217.9052438,1472.460904
279,571.5,1198.5,27.4,218.8345969,1477.451761
280,574.5,1207.5,23.6,221.6585516,1488.655743
281,572.5,1207.5,23,219.6947251,1488.672829
282,576.5,1219.5,23.9,223.4527064,1503.570516
283,611.5,1240.5,27.4,257.401009,1529.318382
284,586.5,1242.5,22.9,232.9046916,1531.978913
285,577.5,1236.5,22.9,224.191235,1524.633179
286,574.5,1238.5,27.4,221.2291735,1527.128691
287,569.5,1258.5,25.2,216.0787096,1551.81444
288,572.5,1259.5,27.4,218.9903399,1553.022141
289,571.5,1256.5,23,218.0553738,1549.341397
290,573.5,1260.5,24.5,219.9517409,1554.243742
291,577.5,1246.5,23.9,224.0494406,1536.982535
292,575.5,1277.5,22.7,221.6667801,1575.067218
293,576.5,1281.5,25.2,222.5839079,1579.949862
294,575.5,1290.5,27.4,221.4879589,1590.93753
295,579.5,1303.5,22.9,225.1873723,1606.7291
296,577.5,1314.5,23.9,223.0953198,1620.080194
297,577.5,1329.5,21.3,222.8871887,1638.207042
298,574.5,1333.5,25.1,219.9355024,1643.04365
299,572.5,1337.5,27.4,217.9521143,1647.869543
300,577.5,1346.5,21.6,222.6523143,1658.663062
301,578.5,1344.5,21,223.6439964,1656.256566
302,611.5,1360.5,27.4,255.1927901,1675.293458
303,579.5,1369.5,21.6,224.2580573,1686.183443
304,582.5,1384.5,20.8,226.9264129,1704.036026
305,580.5,1389.5,20.8,224.9380783,1709.982196
306,572.5,1388.5,24,217.2848957,1708.823495
307,575.5,1390.5,27.4,220.1330354,1711.186533
308,576.5,1400.5,23.9,220.956369,1723.032924
309,573.5,1404.5,22.4,218.0336481,1727.773501
310,574.5,1405.5,25.2,218.976717,1728.952322
311,574.5,1409.5,25.2,218.9239869,1733.677021
312,578.5,1419.5,22.8,222.6102591,1745.455926
313,580.5,1420.5,27.4,224.5055361,1746.627862
314,581.5,1432.5,25.2,225.2920582,1760.730376
315,582.5,1442.5,23,226.1042533,1772.448503
316,578.5,1449.5,27.4,222.2024804,1780.642429
317,577.5,1463.5,27.4,221.0642908,1796.969473
318,576.5,1474.5,25.8,219.9699176,1809.755577
319,577.5,1478.5,27.4,220.8642227,1814.394088
320,578.5,1484.5,27.4,221.7307912,1821.343656
321,580.5,1486.5,27.4,223.5963439,1823.656075
322,603.5,1536.5,27.4,244.5498382,1881.133902
323,578.5,1582.5,27.4,220.4327901,1933.345874
324,582.5,1582.5,23.9,224.1705772,1933.351038
325,582.5,1582.5,23.9,224.1705772,1933.351038
326,578.5,1581.5,27.4,220.4458688,1932.21734
327,578.5,1581.5,27.4,220.4458688,1932.21734
328,578.5,1581.5,27.4,220.4458688,1932.21734
329,578.5,1581.5,27.4,220.4458688,1932.21734
330,578.5,1581.5,27.4,220.4458688,1932.21734
331,578.5,1582.5,27.4,220.4327901,1933.345874
332,582.5,1582.5,23.9,224.1705772,1933.351038
333,582.5,1582.5,23.9,224.1705772,1933.351038
334,578.5,1581.5,27.4,220.4458688,1932.21734
335,573.5,1578.5,22.9,215.8113577,1928.824007
336,584.5,1580.5,21.7,226.0673238,1931.095976
337,578.5,1581.5,27.4,220.4458688,1932.21734
338,577.5,1582.5,27.4,219.4984423,1933.344583
339,578.5,1582.5,27.4,220.4327901,1933.345874
340,577.5,1582.5,27.4,219.4984423,1933.344583
341,577.5,1582.5,27.4,219.4984423,1933.344583
342,584.5,1581.5,22.4,226.0535142,1932.224945
343,581.5,1580.5,24.9,223.262959,1931.092245
344,580.5,1579.5,25.2,222.341578,1929.961836
345,582.5,1577.5,23.9,224.2384298,1927.704973
346,579.5,1581.5,27.4,221.3803773,1932.218607
347,580.5,1582.5,26.1,222.3016045,1933.348456
348,578.5,1581.5,27.4,220.4458688,1932.21734
349,581.5,1580.5,25,223.262959,1931.092245
350,584.5,1577.5,21.5,226.108774,1927.707317
351,585.5,1579.5,21,227.0161258,1929.967936
352,579.5,1577.5,21.7,221.4332109,1927.701456
353,578.5,1580.5,27.4,220.4589508,1931.088514
354,578.5,1580.5,27.4,220.4589508,1931.088514
355,581.5,1581.5,25.2,223.2495133,1932.221142
356,582.5,1582.5,23.9,224.1705772,1933.351038
357,581.5,1581.5,25.2,223.2495133,1932.221142
358,578.5,1583.5,27.4,220.4197149,1934.474115
359,584.5,1580.5,21.8,226.0673238,1931.095976
360,582.5,1582.5,25,224.1705772,1933.351038
361,585.5,1579.5,21,227.0161258,1929.967936
362,580.5,1581.5,25.2,222.3149255,1932.219875
363,580.5,1582.5,25.2,222.3016045,1933.348456
364,580.5,1583.5,26.3,222.2882868,1934.476745
365,582.5,1579.5,23.6,224.2112782,1929.964276
366,582.5,1581.5,23.8,224.1841407,1932.22241
367,626.5,1582.5,20.7,265.3280858,1933.407905
368,585.5,1580.5,21,227.0021913,1931.09722
369,583.5,1580.5,23,225.1324959,1931.094733
370,582.5,1582.5,23.9,224.1705772,1933.351038
371,581.5,1582.5,25,223.236071,1933.349747
372,578.5,1581.5,27.4,220.4458688,1932.21734
373,579.5,1577.5,21.7,221.4332109,1927.701456
374,585.5,1578.5,20.5,227.0300639,1928.838359
375,579.5,1583.5,26.3,221.3539811,1934.47543
376,578.5,1583.5,27.4,220.4197149,1934.474115
377,579.5,1581.5,27.4,221.3803773,1932.218607
378,585.5,1579.5,21,227.0161258,1929.967936
379,575.5,1582.5,27.4,217.6298655,1933.342001
380,585.5,1581.5,21.6,226.9882605,1932.226212
381,580.5,1582.5,25.2,222.3016045,1933.348456
382,578.5,1581.5,27.4,220.4458688,1932.21734
383,578.5,1582.5,26.3,220.4327901,1933.345874
384,580.5,1576.5,23,222.3815825,1926.572585
385,578.5,1582.5,27.4,220.4327901,1933.345874

==> SI_files/Dataset_S5_3D_inertial_marker.csv <==
frame,y,x,yn,xn
121,571.9,274.9,233.58962919531368,157.67386824182148
122,569.1818181818181,281.0909090909091,230.42536090436275,167.90091889559608
123,566.6,286.3,227.43713841735325,176.50239790708878
124,564.75,290.4375,225.2925338362943,183.3151137680797
125,563.3,295,223.5923101363642,190.79150830155268
126,562.7142857142857,301.2857142857143,222.8349487821944,201.01352551377835
135,556.5384615384615,361.61538461538464,215.0265645435552,298.1264565652303
136,527.5,353,182.93289585695308,285.5658429553119
136,555.5,368.6666666666667,213.77280524895886,309.37004581146334
137,527.5,359.5,182.86946587678472,295.9123535614898
138,528.3333333333334,368.5,183.70361868574207,310.1715726493869
140,560.875,373.875,219.647125,317.41932477365117
141,560.875,387.0625,219.4447918214317,338.27555829964393
142,560.4285714285714,395.6190476190476,218.8213900421333,351.7798926423314
143,559.7333333333333,401.6666666666667,217.96318532015601,361.3173821352382
144,559.375,407.8125,217.4761502894377,370.9783788735775
155,555.0666666666667,469.6,211.86063157147333,467.1238313005138
156,534.125,454.75,189.18779903900526,444.96003511433014
156,558.3846153846154,477.9230769230769,215.35918111506155,479.8023907
157,538.3636363636364,458.6363636363636,193.7732539252778,450.81158115761343
157,561.1666666666666,484.6666666666667,218.28979634306057,490.0499320722598
158,541.875,463.875,197.54468723494486,458.76733784879326
159,544.1111111111111,470.6666666666667,199.90157904485454,469.1452760029989
160,544.6666666666666,480.44444444444446,200.38753424695136,484.14214558074013
162,574.5833333333334,489,232.82519915379598,496.22987362181414
163,572.2631578947369,497.63157894736844,230.15563707956844,509.50393052426944
164,569.8260869565217,503.69565217391306,227.40805769907723,518.8348939205513
165,568.35,508.55,225.72756361615362,526.2756476764632
166,566.6315789473684,513.4210526,223.78674574663333,533.7384414485091
167,566.25,517.15,223.31486461908673,539.4130197963422
168,566.1428571428571,521.4285714285714,223.13219362536142,545.9052760573055
169,565.9166666666666,527,222.8008646017559,554.3495635251677
170,531.6666666666666,509.44444444444446,185.95232303346484,528.8485957316187
171,532.8461538461538,516.3846153846154,187.1589919640877,539.3453383140594
172,534,525.5,188.31312050006233,553.1124980410619
173,535.0833333333334,536.1666666666666,189.37179726239899,569.1845313957094
178,560,584,215.57915239831254,640.0410831855406
179,530.9090909090909,573.4545454545455,184.50620205493948,625.2157727483373
179,559.4375,592.125,214.860704,652.1275494509867
180,532,579.5,185.61673431596734,634.1873534733315
180,560,598.4,215.37382218279197,661.4126165581349
183,570.1666666666666,590.1666666666666,226.38652410519796,648.9022437358702
184,570,602.1875,226.0175659716648,666.7261956818317
185,569.2173913043479,614.8695652173913,224.98175244126125,685.4792142664168
186,567.75,623.4583333333334,223.28268879206914,698.1657376599538
187,566.68,629.76,222.0459626086226,707.4528289351817
188,566,635.4444444444445,221.2360166866241,715.8070778099515
189,565.7777777777778,642.3333333333334,220.89633752454895,725.8956538486705
190,533.4444444444445,621.2222222222222,186.74721182676666,695.8531228554632
191,536.8333333333334,628.7222222222222,190.27853124731695,706.7701287200471
192,540.6666666666666,636.5833333333334,194.27121833800425,718.1809205
193,544.3333333333334,648.1666666666666,198.03522609709918,735.0048536
198,562.5333333333333,694.1333333333333,216.70380159223922,801.1419083622915
199,535.5,688,188.25763043022664,793.0012749199459
199,564.7391304347826,705.0434782608695,218.87289708054675,816.7708765
200,539,692.8,191.89888086400364,799.8256502498289
200,567.0625,713.3125,221.19818463490358,828.5682310509104
201,543.2666666666667,698.0666666666667,196.33822655386646,807.2929744338983
201,569.2857142857143,720.1428571428571,223.43462588541198,838.2851294592397
202,546,706.1875,199.1238321179709,818.8843382864068
203,548,717.5,201.09417928887967,835.0328611027211
204,582.3,714.1,237.22793369483605,829.3165772969691
205,581.875,726.5,236.56849980119406,847.0554010872335
206,579.9642857142857,736.0357142857143,234.40040855813305,860.6910780631387
207,577.9583333333334,743.625,232.17051366031816,871.5271473669326
208,576.6153846153846,748.8846153846154,230.67762806267265,879.0212036
209,575.6666666666666,754.6666666666666,229.59145987599882,887.2335216082198
210,575.6363636363636,761,229.4586786,896.1892731976765
211,539.7333333333333,743.6,192.13200580455728,872.3999863759647
212,541.1538461538462,750,193.54979863718924,881.4364352468853
213,542.3125,759.1875,194.6610716433064,894.4008392
214,544.3636363636364,770.8181818181819,196.6730187688939,910.7511593601417
215,545.75,785.375,197.95323296604576,931.1662428800852
219,570.1052631578948,821.5789474,222.7691948,981.1386473524512
220,540.6875,812.0625,192.4054328,968.5372506414835
220,569.8421052631579,830.7368421052631,222.3611265925325,993.8386338501485
221,541.9333333333333,818.6666666666666,193.62605595243744,977.6871749
221,570.7777777777778,837.5555555555555,223.2279670920471,1003.2499190306589
222,543.6875,824.9375,195.3738649854916,986.3478033636064
223,545.5555555555555,833.6111111111111,197.20961457894614,998.3138836509005
224,581.0666666666667,828.4,234.01869981298864,990.3702257296184
224,547.4285714285714,846.7142857142857,198.99569986767108,1016.3558128907342
225,581.6666666666666,841.4285714285714,234.42526235556625,1008.377895
226,580.6153846153846,854.5384615384615,233.12490641241743,1026.4635291632867
227,578.88,864.24,231.17935427945483,1039.8217201606813
228,577.7407407407408,870.9629629629629,229.89951081463192,1049.0551474025513
229,577.4761904761905,876.7619047619048,229.53618721823523,1056.9912758915634
230,542.125,856.875,193.41857925705884,1030.4337222053236
230,577.25,883.5,229.19818022327587,1066.1945784032114
231,543.4615384615385,862.3846153846154,194.73558858869427,1037.9669198611134
232,546.2352941176471,869.5882352941177,197.50951009296685,1047.7793789058985
233,550.5,877.7777777777778,201.7979423091608,1058.8908390753559
234,554.1538461538462,890.7692307692307,205.39180793348834,1076.5266086961642
239,574.1,939.05,225.12624670415795,1141.4191587715816
240,546,932.6923076923077,196.57370156067836,1133.3565728526876
240,575.7916666666666,950.4583333333334,226.67777818253722,1156.6823459981758
241,549.2666666666667,938.5333333333333,199.83575202134298,1141.1451135716345
241,578.2380952380952,959,229.03555062990773,1168.0598042828453
242,552.5882352941177,944.1176470588235,203.1518441830634,1148.5772174680976
242,580.1428571428571,965.8571428571429,230.86434535230634,1177.1755252582946
243,556.1052631578948,952.3157894736842,206.6298275,1159.4911637841303
244,558.3125,964.6875,208.7178687503352,1175.9667091249696
245,594,961.5,245.02000017826532,1171.1418012577012
246,593.0909090909091,975,243.8589647419983,1189.1403069716464
247,591.0384615384615,985.2307692307693,241.60026742590014,1202.7552701519423
248,589.3703703703703,992.7037037037037,239.78366647983756,1212.6771730209275
249,587.4230769230769,999.4615384615385,237.70056896381908,1221.6377393258597
250,549.5833333333334,981.5833333333334,199.67050391367854,1198.559107257668
250,586.5,1005.6666666666666,236.6652635481023,1229.8370656836628
251,549.5333333333333,987.1333333333333,199.55751652876842,1205.9120293845501
251,585.6666666666666,1012.3333333333334,235.71491864723862,1238.6276642834855
252,550.2105263157895,993.9473684210526,200.1651664270882,1214.9127446888879
253,551.4210526,1001.8947368421053,201.2970657055428,1225.382903402523
254,552.25,1012.7,202.00877486864692,1239.5937571010156
255,553.75,1026.25,203.36150308157883,1257.348174488599
259,579.6666666666666,1068,228.8088186420811,1311.3702101085807
260,548.125,1061.8125,197.31794009798807,1303.7572172751215
260,578.4285714285714,1080.6666666666667,227.3795886,1327.7615026938047
261,548.5789474,1069.578947368421,197.68782537162673,1313.8087671258893
261,578.8125,1089.375,227.63281150221258,1338.9818731890991
262,550.1333333333333,1077.8,199.15084870436831,1324.4120202538968
263,551.1578947368421,1087.6842105263158,200.06355116292457,1337.1395862157324
264,588.2941176470588,1083.0588235294117,237.20247918779037,1330.7267034702738
264,552.5,1101.5,201.24565365812046,1354.8737178296128
265,588.6818181818181,1099,237.32980800101734,1351.2408821365887
266,587.3846153846154,1113.3076923076924,235.8061279239327,1369.5952858908622
267,585.7241379310345,1122.551724137931,234.00745590167244,1381.4238896428617
268,585.05,1129.35,233.2308920056846,1390.0971712779608
269,549.6363636363636,1107.2727272727273,198.3326168257764,1362.303360469719
269,583.7647058823529,1136.2941176470588,231.84727599166135,1398.9459214286312
270,549.7647058823529,1114.2941176470588,198.3838203401451,1371.2820749626815
271,551.4375,1122.25,199.9575146486057,1381.4181207033184
272,554.8888888888889,1131.111111111111,203.2809564428953,1392.6650403001045
273,559.1538461538462,1144,207.35392298252242,1408.986461182121
278,579.4,1198.05,226.60850770940974,1476.8199598432384
279,550.4,1192.9333333333334,198.16208939667945,1470.681344259409
279,581.0833333333334,1211.0833333333333,228.07105500766616,1493.0639366125965
280,553.5882352941177,1199.8823529411766,201.21841860819922,1479.3352175325301
280,583.4761904761905,1220.904761904762,230.27235976995587,1505.2584194158835
281,557.4117647058823,1206.8823529411766,204.8921797837012,1488.032112878276
281,585.2857142857143,1229,231.92305696635628,1515.2874614332688
282,597.3636363636364,1202.4545454545455,244.20679547106374,1482.1645877748597
282,560.4782608695652,1216.1304347826087,207.79037735026378,1499.515535583067
283,599.4375,1213.375,246.05844123267772,1495.762941023221
284,599.8,1226.95,246.18047367312113,1512.6300577124955
285,598.3333333333334,1241.7407407407406,244.4913811365809,1530.951658
286,596.1,1251.9666666666667,242.13632686552398,1543.5840607631242
287,556.2857142857143,1234.2857142857142,203.47393423637288,1522.059093283256
287,594.1923076923077,1259.1153846153845,240.15591571246648,1552.3960087303285
288,554,1240.5,201.17071190538758,1529.755411
288,592.6521739130435,1265.2608695652175,238.55390747906952,1559.9565010569988
289,553.5,1246.2142857142858,200.61955899945872,1536.8084796228607
289,591.3157894736842,1272.2631578947369,237.13959316026234,1568.5523765744583
290,553.55,1252.35,200.60095325906371,1544.3652609004323
291,555.0909090909091,1259.8181818181818,202.02011899267578,1553.5358814633798
292,556.0416666666666,1268.1666666666667,202.85231991842372,1563.7713864346956
293,557.7368421052631,1281.157894736842,204.35308600201017,1579.6529227996632
294,559.2,1294.5,205.6197181813918,1595.9087112979137
298,554.1818181818181,1320.090909090909,200.4748207550259,1626.970617988164
298,585.32,1338.36,230.3112798534074,1648.8415722296004
299,553.1052631578947,1331.1052631578948,199.31675654923146,1640.2665749254586
299,584.2083333333334,1350.6666666666667,229.0579025496308,1663.6320019914067
300,554.3809523809524,1339,200.4619831408106,1649.7623883148324
300,585,1359.25,229.6944249911291,1673.9117896448722
301,592.4545454545455,1330.090909090909,237.32901439490797,1638.8431908756831
301,555.5714285714286,1346.4285714285713,201.52787180802093,1658.6797385835189
302,594.9230769230769,1339.6153846153845,239.56202861048067,1650.305362536378
303,596.5,1351,240.89959637003403,1663.975880388966
303,559.2352941176471,1369.3529411764705,204.79488017790905,1686.0901689656691
304,596.8181818181819,1366.5,240.9548530010779,1682.5305051034836
305,595.8965517241379,1381.344827586207,239.83007570154027,1700.2340342437046
306,594,1392.9285714285713,237.82687774654087,1714.0035747307368
307,592.6153846153846,1399.8846153846155,236.39163922948808,1722.252140106273
308,555.2857142857143,1377.7142857142858,200.91243564602482,1696.067551585781
308,591.1052631578948,1407.4736842105262,234.82945973417705,1731.2333458922185
309,554.4736842105264,1384.578947368421,200.06023217108546,1704.2323816548508
309,590.8,1414.1,234.43644402554241,1739.0571493362618
310,555.4736842105264,1391.3684210526317,200.9447232744863,1712.2864584828503
311,557.3333333333334,1400.142857142857,202.62786646780452,1722.672475773341
312,561.3913043478261,1409.3478260869565,206.40200789521566,1733.5367564479225
313,565.1052631578947,1423.5263157894738,209.7799896962625,1750.2299861434187
318,586.625,1478.2916666666667,229.51122940109715,1814.1410848858825
319,555.875,1472,200.46175651933348,1806.882297304409
319,587.5384615384615,1491.1923076923076,230.18918955400315,1829.075153253025
320,559.5,1478.5,203.82298020502694,1814.4165006544401
320,590.0625,1500.3125,232.44182862788355,1839.6015704349923
321,562.875,1485.6666666666667,206.93492904215722,1822.7105449764138
322,566.5,1496.5,210.23410176462033,1835.222101598589
327,600.3,1541.8,241.45463838709358,1887.1842827647288
328,599.2692307692307,1546.2692307692307,240.4151378,1892.279817079636
329,597.8823529411765,1552.5882352941176,239.01370412564668,1899.4738538425552
330,597.7777777777778,1559.111111111111,238.81430584173285,1906.8881249204637
332,560.4285714285714,1545.6190476190477,203.95742543887573,1891.5229307249665
333,561.9130434782609,1555.5652173913043,205.23907013227904,1902.8359395760122
334,563.5,1569.5,206.56836120553794,1918.6374032388962
335,565.3333333333334,1586.6666666666667,208.08587839992546,1938.0266149207214
336,566.9333333333333,1592.2,209.51481959041405,1944.2598724154375
337,566.75,1592,209.34612770011168,1944.0345862817471
338,565.5,1592,208.18021607235474,1944.0326923179975
339,564.625,1593.25,207.34990609462125,1945.4377531142657
340,562.7692307692307,1593.923076923077,205.6119308,1946.1919754490943
341,561.3636363636364,1594.8181818181818,204.29163966064326,1947.1963914880494
342,560.4545454545455,1595.090909090909,203.44121353316345,1947.501565487972
343,560.5,1595,203.48458658698365,1947.3993903708456
344,560.4615384615385,1594.8461538461538,203.4504136530957,1947.2263957366329
345,560.4,1594.7,203.39465072013516,1947.0618680199607
346,560.3636363636364,1594.8181818181818,203.35945797087416,1947.1948101840273
347,560.5384615384615,1595.1538461538462,203.51875821897588,1947.5723784144336
348,560.4615384615385,1594.8461538461538,203.4504136530957,1947.2263957366329
349,560.5,1594.75,203.48730224410332,1947.1183008210082
350,560.5,1594.75,203.48730224410332,1947.1183008210082
351,560.5384615384615,1595.1538461538462,203.51875821897588,1947.5723784144336
352,560.5,1595,203.48458658698365,1947.3993903708456
353,560.5,1595,203.48458658698365,1947.3993903708456
354,560.5,1595,203.48458658698365,1947.3993903708456
355,560.1538461538462,1594.5384615384614,203.16693959515976,1946.879886039729
356,560.5,1595,203.48458658698365,1947.3993903708456
357,560.5,1595,203.48458658698365,1947.3993903708456
358,560.5,1595,203.48458658698365,1947.3993903708456
359,560.5,1595,203.48458658698365,1947.3993903708456
360,560.5,1595,203.48458658698365,1947.3993903708456
361,560.4615384615385,1594.8461538461538,203.4504136530957,1947.2263957366329
362,560.5,1595,203.48458658698365,1947.3993903708456
363,560.5,1595,203.48458658698365,1947.3993903708456
364,560.5384615384615,1595.1538461538462,203.51875821897588,1947.5723784144336
365,560.1428571428571,1595,203.15170439968153,1947.3988241439838
366,560.5,1595,203.48458658698365,1947.3993903708456
368,560.3076923076923,1595.1538461538462,203.30364833817282,1947.5720116725163
369,560.1333333333333,1595.2666666666667,203.1399437940663,1947.6986796362607
370,560.125,1595,203.13503482053275,1947.398795789317
371,560.1875,1594.8125,203.19532272318745,1947.1880808056035
372,560.3333333333334,1595.2,203.3270427479754,1947.6239289706969
373,560.1875,1594.8125,203.19532272318745,1947.1880808056035
374,560.1875,1594.8125,203.19532272318745,1947.1880808056035
375,560.5,1595,203.48458658698365,1947.3993903708456
376,560.5,1594.75,203.48730224410332,1947.1183008210082
377,560.5,1594.75,203.48730224410332,1947.1183008210082
378,560.5,1595,203.48458658698365,1947.3993903708456
379,560.75,1595,203.7176241772607,1947.399786763769
380,560.7857142857143,1594.7857142857142,203.75324184402967,1947.1589679697945
381,560.6363636363636,1594.4545454545455,203.61762113362772,1946.7863450379225
382,560.6666666666666,1594.6666666666667,203.6435917306765,1947.0248175024497
383,561,1594.2857142857142,203.95846622197644,1946.597072419365
